On the Limits of Analogy Between Self-Avoidance and Topology-Driven Swelling of Polymer Loops

The work addresses the analogy between trivial knotting and excluded volume in looped polymer chains of moderate length, $N<N_0$, where the effects of knotting are small. A simple expression for the swelling seen in trivially knotted loops is described and shown to agree with simulation data. Contrast between this expression and the well known expression for excluded volume polymers leads to a graphical mapping of excluded volume to trivial knots, which may be useful for understanding where the analogy between the two physical forms is valid. The work also includes description of a new method for the computational generation of polymer loops via conditional probability. Although computationally intensive, this method generates loops without statistical bias, and thus is preferable to other loop generation routines in the region $N<N_0$.

==> fractions32.txt <==
32,1/8,0,1/8,3/16,-1/16,0,1/8,-3/64,1/4,-1/8,1/64,0,5/64,0,-1/64,-5/192,5/32,-5/64,1/96,125/384,-25/128,5/128,-1/384,0,1/16,0,-1/64,5/1536,-5/64,7/32,-15/128,3/128,-5/3072,27/64,-9/32,9/128,-1/128,1/3072,0,77/1536,0,-7/768,0,1/1536,7/6144,91/2048,35/3072,-21/1024,35/6144,-1/2048,-1267/7680,329/1024,-133/768,21/512,-7/1536,1/5120,16807/30720,-2401/6144,343/3072,-49/3072,7/6144,-1/30720,0,1/24,0,-1/144,0,1/1536,-7/73728,7/720,1/80,7/192,-1/32,7/768,-3/2560,7/122880,-217/720,23/48,-49/192,19/288,-7/768,1/1536,-7/368640,32/45,-8/15,1/6,-1/36,1/384,-1/7680,1/368640,0,289/8192,0,-43/8192,0,3/8192,0,-1/73728,-1/40960,363/10240,-21/40960,-9/2048,-7/8192,9/10240,-7/40960,1/92160,1457/40960,-195/4096,3381/40960,-207/4096,119/8192,-9/4096,7/40960,-1/184320,-146051/286720,1465/2048,-15369/40960,209/2048,-131/8192,3/2048,-3/40960,1/645120,531441/573440,-59049/81920,19683/81920,-729/16384,81/16384,-27/81920,1/81920,-1/5160960,0,35/1152,0,-19/4608,0,5/18432,0,-1/73728,1/655360,-1/1536,19/576,-7/1536,1/2304,-35/12288,13/9216,-7/24576,1/36864,-1/983040,339/3584,-635/4032,83/512,-191/2304,95/4096,-35/9216,3/8192,-5/258048,1/2293760,-5883/7168,2449/2304,-563/1024,1423/9216,-215/8192,103/36864,-3/16384,1/147456,-1/9175040,78125/64512,-15625/16128,3125/9216,-625/9216,625/73728,-25/36864,5/147456,-1/1032192,1/82575360,0,156409/5898240,0,-14597/4423680,0,583/2949120,0,-11/1474560,0,1/5898240,11/35389440,62557/2359296,11/983040,-5885/1769472,77/1966080,187/1179648,77/2949120,-11/589824,11/3932160,-1/7077888,-135311/30965760,163603/4128768,-7513/430080,4543/442368,-1661/245760,715/294912,-11/23040,55/1032192,-11/3440640,1/12386304,11695211/55050240,-1654543/4718592,1352153/4587520,-479281/3538944,48433/1310720,-14905/2359296,451/655360,-55/1179648,33/18350080,-1/33030144,-237959711/185794560,3702215/2359296,-2070343/2580480,407429/1769472,-61061/1474560,5753/1179648,-209/552960,11/589824,-11/20643840,1/148635648,2357947691/1486356480,-214358881/165150720,19487171/41287680,-1771561/17694720,161051/11796480,-14641/11796480,1331/17694720,-121/41287680,11/165150720,-1/1486356480,0,809/34560,0,-31/11520,0,23/153600,0,-1/184320,0,1/5898240,-11/707788800,11/403200,563/24192,11/35840,-25/8064,11/30720,-1/15360,11/122880,-1/32256,11/2293760,-1/2752512,11/990904320,-781/44800,1619/24192,-1749/35840,239/8064,-143/10240,13/3072,-33/40960,25/258048,-33/4587520,5/16515072,-11/1981808640,38533/89600,-9385/13824,36597/71680,-1009/4608,1199/20480,-631/61440,99/81920,-7/73728,11/2293760,-1/7077888,11/5945425920,-4726777/2419200,1113317/483840,-250657/215040,54797/161280,-11737/184320,2477/307200,-517/737280,107/2580480,-11/6881280,1/27525120,-11/29727129600,729/350,-243/140,729/1120,-81/560,27/1280,-27/12800,3/20480,-1/143360,1/4587520,-1/247726080,1/29727129600,0,14765933/707788800,0,-105131/47185920,0,4537/39321600,0,-91/23592960,0,13/141557760,0,-1/707788800,-13/4954521600,51680837/2477260800,-143/990904320,-122629/55050240,-143/165150720,6877/58982400,-143/117964800,-247/82575360,-143/330301440,13/55050240,-143/4954521600,1/825753600,6908681/19818086400,15524587/792723456,241241/113246208,-383851/88080384,937651/660602880,-10309/18874368,4147/18874368,-7345/132120576,1573/188743680,-65/88080384,143/3963617280,-1/1321205760,-1576551041/29727129600,11638237/84934656,-137115407/1189085184,1871597/28311552,-26523211/990904320,103987/14155776,-38467/28311552,2405/14155776,-28171/1981808640,65/84934656,-143/5945425920,1/2972712960,12064348309/14863564800,-1729551317/1415577600,2542494383/2972712960,-11005631/31457280,45621719/495452160,-3874819/235929600,720863/353894400,-8333/47185920,10439/990904320,-13/31457280,143/14863564800,-1/9909043200,-958445661953/326998425600,16610668997/4954521600,-286411723/169869312,54748187/110100480,-95292353/990904320,1516957/117964800,-172237/141557760,13481/165150720,-1079/283115520,13/110100480,-13/5945425920,1/54499737600,1792160394037/653996851200,-137858491849/59454259200,10604499373/11890851840,-815730721/3963617280,62748517/1981808640,-4826809/1415577600,371293/1415577600,-28561/1981808640,2197/3963617280,-169/11890851840,13/59454259200,-1/653996851200,0,4319/230400,0,-3101/1658880,0,167/1843200,0,-7/2457600,0,7/106168320,0,-1/707788800,13/118908518400,-13/16588800,51841/2764800,-143/11059200,-4087/2211840,-143/5898240,811/7372800,-1001/88473600,59/29491200,-143/94371840,19/47185920,-143/2831155200,1/314572800,-13/158544691200,106457/49766400,4091/331776,58487/6635520,-36643/3981312,72787/17694720,-1367/884736,5005/10616832,-359/3538944,4147/283115520,-355/254803968,143/1698693120,-1/339738624,13/285380444160,-1700569/12441600,1202593/4147200,-2037893/8294400,1315727/9953280,-216359/4423680,139283/11059200,-151151/66355200,12887/44236800,-1859/70778880,1043/637009920,-143/2123366400,7/4246732800,-13/713451110400,199397549/136857600,-31941127/15206400,2318719/1658880,-611113/1105920,635609/4423680,-95567/3686400,44317/13271040,-4579/14745600,1469/70778880,-23/23592960,13/424673280,-1/1730150400,13/2615987404800,-2376237929/547430400,40283533/8294400,-16115749/6635520,14390591/19906560,-2535689/17694720,442223/22118400,-107107/53084160,13151/88473600,-2249/283115520,383/1274019840,-13/1698693120,1/8493465600,-13/15695924428800,1977326743/547430400,-282475249/91238400,40353607/33177600,-5764801/19906560,823543/17694720,-117649/22118400,117649/265420800,-2401/88473600,343/283115520,-49/1274019840,7/8493465600,-1/93428121600,1/15695924428800,0,134478763/7927234560,0,-6288251/3963617280,0,21211/293601280,0,-1411/660602880,0,73/1585446912,0,-1/1321205760,0,1/118908518400,1/63417876480,153690013/9059696640,13/10569646080,-2395531/1509949440,143/12683575296,72703/1006632960,143/5284823040,-1633/754974720,143/7046430720,7/201326592,143/31708938240,-1/503316480,13/63417876480,-1/135895449600,-310007/15854469120,15445765/905969664,-89557/528482304,-208279/150994944,-547261/3170893824,17695/100663296,-12155/264241152,995/75497472,-6721/1761607680,25/33554432,-143/1585446912,1/150994944,-13/47563407360,1/203843174400,1705264291/190253629440,-34278535/5435817984,176659691/6341787648,-59608397/2717908992,384448493/38050725888,-2128205/603979776,2982265/3170893824,-83405/452984832,544973/21139292160,-13825/5435817984,3289/19025362944,-7/905969664,13/63417876480,-1/407686348800,-41216572853/130799370240,14837617849/24914165760,-10638778163/21799895040,93726007/377487360,-205483109/2378170368,5358449/251658240,-3751943/990904320,92701/188743680,-61529/1321205760,161/50331648,-923/5945425920,7/1384120320,-13/130799370240,1/1121137459200,5271555100453/2092789923840,-31691209411/9059696640,156334338173/69759664128,-1303918091/1509949440,8464025089/38050725888,-40744801/1006632960,17010461/3170893824,-396833/754974720,806689/21139292160,-409/201326592,1469/19025362944,-1/503316480,13/418557984768,-1/4484549836800,-43282192175407/6801567252480,95119021189/13589544960,-303877500853/87199580160,7101080891/6794772480,-2010402187/9512681472,46062239/1509949440,-12839473/3963617280,290531/1132462080,-80167/5284823040,1799/2717908992,-493/23781703680,1/2264924160,-1/174399160320,1/29149573939200,320361328125/67175972864,-21357421875/5167382528,4271484375/2583691264,-94921875/234881024,31640625/469762048,-3796875/469762048,84375/117440512,-5625/117440512,1125/469762048,-125/1409286144,5/2113929216,-1/23253221376,1/2092789923840,-1/408094035148800,0,56057/3628800,0,-9871/7257600,0,3391/58060800,0,-221/135475200,0,31/928972800,0,-1/1857945600,0,1/118908518400,-1/1775700541440,1/60963840,96097/6220800,13/34836480,-16931/12441600,143/139345920,5711/99532800,143/185794560,-481/232243200,143/743178240,-49/1592524800,143/8918138880,-11/3185049600,13/35672555520,-1/50960793600,1/2283043553280,-6371/33868800,100193/6220800,-62101/58060800,-3619/12441600,-170599/232243200,42319/99532800,-1573/11468800,8671/232243200,-10439/1238630400,2239/1592524800,-2431/14863564800,41/3185049600,-13/19818086400,1/50960793600,-1/3805072588800,554509/18627840,-1840423/34214400,2383901/31933440,-3474271/68428800,260143/11612160,-362659/49766400,1027/573440,-5473/16588800,559/12386304,-3619/796262400,247/743178240,-301/17517772800,13/21799895040,-7/560568729600,1/8371159695360,-10222721/15240960,13367539/11404800,-88268713/95800320,10201483/22809600,-5183347/34836480,589087/16588800,-289549/46448640,31603/38707200,-14911/185794560,1567/265420800,-143/445906944,73/5839257600,-13/39239811072,1/186856243200,-1/25113479086080,4097468107/968647680,-460077053/80870400,451969841/127733760,-16630157/12441600,15875329/46448640,-6231103/99532800,19459/2293760,-201007/232243200,16577/247726080,-6223/1592524800,101/594542592,-17/3185049600,1/8719958016,-1/662490316800,1/108825076039680,-814838719/88058880,4809944003/479001600,-636421327/127733760,1440455831/958003200,-14357759/46448640,31964999/696729600,-2329/458752,692471/1625702400,-6751/247726080,14759/11147673600,-143/2972712960,311/245248819200,-1/43599790080,1/3923981107200,-1/761775532277760,268435456/42567525,-33554432/6081075,1048576/467775,-262144/467775,4096/42525,-512/42525,16/14175,-8/99225,1/226800,-1/5443200,1/174182400,-1/7664025600,1/490497638400,-1/51011754393600,1/11426632984166400,0,376746498257/26635508121600,0,-13429305091/11415217766400,0,909254911/19025362944000,0,-11227361/8878502707200,0,279871/11415217766400,0,-1411/3805072588800,0,17/3805072588800,0,-1/26635508121600,-17/239719573094400,141279936857/9988315545600,-17/2283043553280,-5035989271/4280706662400,-221/2283043553280,340972111/7134511104000,-2431/6849130659840,-4208741/3329438515200,-2431/5327101624320,106471/4280706662400,-2431/11415217766400,-391/1426902220800,-221/6849130659840,17/1426902220800,-17/15981304872960,1/29964946636800,975725591/1198597865472000,40354080463/2853804441600,15487697/1630745395200,-1455632429/1223059046400,156596843/11415217766400,76913729/2038431744000,191385337/34245653299200,-3481039/951268147200,3036319/3805072588800,-222751/1223059046400,2350777/57076088832000,-2669/407686348800,22763/34245653299200,-17/407686348800,17/11415217766400,-1/42807066624000,-1612848245111/1464952946688000,39118189337/2242274918400,-27612482611/5979399782400,18971560703/6726824755200,-100141957409/41855798476800,1117558427/1019215872000,-146846323/422785843200,5917649/67947724800,-22008727/1268357529600,1615187/611529523200,-5662241/19025362944000,54383/2242274918400,-58123/41855798476800,119/2242274918400,-17/13951932825600,1/78479622144000,223080801032087/2636915304038400,-496880139857/2989699891200,642277781201/3587639869440,-994346076203/8969099673600,1163484614123/25113479086080,-19318932107/1358954496000,22591901579/6849130659840,-52777469/90596966400,11919193/152202903552,-6513227/815372697600,7002827/11415217766400,-104363/2989699891200,107627/75340437258240,-119/2989699891200,17/25113479086080,-1/188351093145600,-4191094456828121/3116354450227200,13703629397657/6183242956800,-78073827007573/46639318302720,159268730093/203843174400,-6305207572819/25113479086080,19868323147/339738624000,-69614174803/6849130659840,212553703/158544691200,-103024981/761014517760,2136067/203843174400,-1410167/2283043553280,1853/67947724800,-13175/15068087451648,17/883320422400,-17/65295045623808,1/612141052723200,343363400425909/49465943654400,-181452161348657/19976631091200,600342545578099/108825076039680,-17562205338029/8561413324800,4365328676243/8371159695360,-1370211518911/14269022208000,32002211/2415919104,-9293249359/6658877030400,201317587/1775700541440,-60867871/8561413324800,1300211/3805072588800,-35309/2853804441600,391/1195879956480,-17/2853804441600,17/253925177425920,-1/2856658246041600,-2290886542482396791/171399494762496000,1576451518616537/109871471001600,-1655767009228817/233196591513600,101441594181929/47087773286400,-56386976650871/125567395430400,486691421261/7134511104000,-267474616439/34245653299200,2287086449/3329438515200,-178162193/3805072588800,10593941/4280706662400,-5744759/57076088832000,48569/15695924428800,-26231/376702186291200,17/15695924428800,-17/1632376140595200,1/21424936845312000,2862423051509815793/342798989524992000,-168377826559400929/22853265968332800,9904578032905937/3264752281190400,-582622237229761/753404372582400,34271896307633/251134790860800,-2015993900449/114152177664000,118587876497/68491306598400,-6975757441/53271016243200,410338673/53271016243200,-24137569/68491306598400,1419857/114152177664000,-83521/251134790860800,4913/753404372582400,-289/3264752281190400,17/22853265968332800,-1/342798989524992000,0,35263201/2709504000,0,-63523/61931520,0,11659/294912000,0,-6893/6936330240,0,2543/138726604800,0,-1/3774873600,0,1/317089382400,0,-1/26635508121600,17/7671026339020800,-17/65028096000,5289481/406425600,-17/2167603200,-238207/232243200,-221/7431782400,12253/309657600,-2431/74317824000,-25241/26011238400,-2431/184968806400,503/20808990720,-2431/1189085184000,29/99090432000,-221/1902536294400,1/47563407360,-17/8878502707200,1/11098128384000,-17/9588782923776000,990301/79478784000,41401049/3193344000,106097/1135411200,-82823/72990720,2413099/27249868800,-33043/2433024000,22321/917504000,-7187/743178240,21437/8808038400,-7723/14863564800,36907/396361728000,-79/6228541440,2873/2325322137600,-31/373712486400,17/4650644275200,-1/10463949619200,17/15068087451648000,-378458573/79478784000,23444653/912384000,-17962897/1135411200,8206267/729907200,-180284507/27249868800,12983743/4866048000,-729521/917504000,196873/1061683200,-300781/8808038400,20809/4246732800,-213707/396361728000,13951/311427072000,-6409/2325322137600,91/747424972800,-17/4650644275200,1/14948499456000,-17/30136174903296000,400024955971/1859803545600,-11457919531/27675648000,702122321/1771241472,-145001327/632586240,1489020259/16349921280,-43207531/1622016000,17601239/2972712960,-502319/495452160,710821/5284823040,-137131/9909043200,52343/47563407360,-1391/20761804800,2567/837115969536,-331/3238841548800,17/7255005069312,-1/30229187788800,17/78354054748569600,-531995925031/206644838400,106971719567/26417664000,-1108759091/375717888,804860239/603832320,-324369571/778567680,147410567/1548288000,-602531/36700160,11327213/5202247680,-2768501/12331253760,1880437/104044953600,-2567/2264924160,1087/19818086400,-17/8455716864,167/3091621478400,-17/16928345161728,1/86565401395200,-17/274239191619993600,11550055464253/1033224192000,-319390326407/22353408000,17944098791/2108620800,-7981068131/2554675200,21540664759/27249868800,-355740533/2433024000,18777877/917504000,-57577823/26011238400,1648337/8808038400,-1292171/104044953600,255799/396361728000,-4049/155713536000,1853/2325322137600,-47/2615987404800,17/60458375577600,-1/366238236672000,17/1371195958099968000,-357058821326663/18598035456000,47491951722703/2324754432000,-127637289671/12651724800,163416418259/53137244160,-106057893863/163499212800,1956154969/19464192000,-1760063159/148635648000,45077747/41617981440,-4110209/52848230400,3662863/832359628800,-465239/2378170368000,337/49828331520,-7463/41855798476800,943/272062690099200,-17/362750253465600,1/2539251774259200,-17/10969567664799744000,2541865828329/229605376000,-282429536481/28700672000,94143178827/22960537600,-3486784401/3280076800,387420489/2018508800,-129140163/5046272000,4782969/1835008000,-531441/2569011200,531441/41104179200,-6561/10276044800,729/29360128000,-243/322961408000,9/516738252800,-1/3358798643200,1/282139086028800,-1/38088776613888000,1/10969567664799744000,0,461316117606709/38355131695104000,0,-172724485771/191775658475520,0,45235020697/1369826131968000,0,-758008781/958878292377600,0,53319947/3835513169510400,0,-26239/136982613196800,0,589/273965226393600,0,-19/958878292377600,0,1/7671026339020800,19/76710263390208000,20502938560291/1704672519782400,323/9588782923776000,-7108003531/7892002406400,323/547930452787200,2010445271/60881161420800,4199/1369826131968000,-842237111/1065420324864000,46189/7671026339020800,789583/56822417326080,46189/9588782923776000,-29621/152202903552000,4199/2739652263936000,19/12176232284160,323/1917756584755200,-19/355140108288000,323/76710263390208000,-1/8523362598912000,-1380185479/52738306080768000,140959440613361/11719623573504000,-5214033637/13184576520192000,-1953270509/2170300661760,-144834169/188351093145600,14100751333/418557984768000,-836814511/1883510931456000,-14857259/26635508121600,-46487129/479439146188800,1641391/35514010828800,-10325341/1198597865472000,68381/41855798476800,-71383/235438866432000,3401/83711596953600,-9367/2636915304038400,19/97663529779200,-323/52738306080768000,1/11719623573504000,43476507344293/421906448646144000,33514844871193/2870111895552000,4221525295511/7534043725824000,-20962178659/14350559477760,168649140203/430516784332800,-122276781197/717527973888000,611740632581/7534043725824000,-171009367/6522981580800,3461659799/547930452787200,-32268251/26091926323200,134691323/684913065984000,-1757329/71752797388800,34797113/15068087451648000,-23009/143505594777600,11951/1506808745164800,-19/71752797388800,323/60272349806592000,-1/20090783268864000,-11531797560677473/685597979049984000,109397519502061/2072858591232000,-1136376818573281/24485642108928000,554307569419/17273821593600,-5730813266359/349794887270400,241581054707/39862665216000,-3200116666297/1883510931456000,676620457/1811939328000,-4455123173/68491306598400,4328447/483183820800,-165830461/171228266496000,1622999/19931332608000,-2475149/470877732864000,26467/103642929561600,-44251/4897128421785600,19/86369107968000,-323/97942568435712000,1/43530030415872000,551908738031512703/1096956766479974400,-17162504553501173/18467285630976000,22668278803163711/27423919161999360,-13940009468131/30778809384960,1349470575424039/7835405474856960,-2456919272293/50734301184000,3136970944727/301361749032960,-61820329811/35514010828800,175348892767/767102633902080,-1120711181/47352014438400,370433519/191775658475520,-627209/5073430118400,3698027/602723498065920,-30533/131909183078400,35207/5484783832399872,-19/153894046924800,323/219391353295994880,-1/121884085164441600,-3256367116787772679/685597979049984000,22976704187302783/3196260974592000,-870261626521168261/171399494762496000,178248745082539/79906524364800,-1669072199396809/2448564210892800,17510849039179/114152177664000,-49510683800971/1883510931456000,1398968326157/399532621824000,-176013356093/479439146188800,9744679169/319626097459200,-2405557681/1198597865472000,5948767/57076088832000,-993871/235438866432000,2983/22830435532800,-102391/34279898952499200,19/399532621824000,-323/685597979049984000,1/457065319366656000,388869959667527536453/21939135329599488000,-4163047835528674901/187513977176064000,5096420615187893051/391770273742848000,-492273187368673/104174431764480,26666479646642483/22386872785305600,-1481124021221953/6696927756288000,944432481006317/30136174903296000,-1476319976581/426168129945600,663333213923/2191721811148800,-11951795131/568224173260800,3187770011/2739652263936000,-34138421/669692775628800,105351941/60272349806592000,-61541/1339385551257600,10013/11193436392652800,-19/1562616476467200,323/3134162189942784000,-1/2437681703288832000,-639823632378474770839/23310331287699456000,35340068448336074081/1218840851644416000,-4900613868601462721/342798989524992000,2963175331908313/677133806469120,-4566687473842367/4897128421785600,492028199349961/3348463878144000,-66834471368351/3767021862912000,357475753897/213084064972800,-120655122229/958878292377600,2139922747/284112086630400,-862820381/2397195730944000,4572977/334846387814400,-382831/941755465728000,80921/8706006083174400,-10811/68559797904998400,19/10157007097036800,-19/1371195958099968000,1/20720294477955072000,5480386857784802185939/372965300603191296000,-288441413567621167681/21939135329599488000,15181127029874798299/2742391916199936000,-799006685782884121/548478383239987200,42052983462257059/156708109497139200,-2213314919066161/60272349806592000,116490258898219/30136174903296000,-6131066257801/19177565847552000,322687697779/15342052678041600,-16983563041/15342052678041600,893871739/19177565847552000,-47045881/30136174903296000,2476099/60272349806592000,-130321/156708109497139200,6859/548478383239987200,-361/2742391916199936000,19/21939135329599488000,-1/372965300603191296000,0,653088389/58525286400,0,-13975039/17557585920,0,930613/33443020800,0,-59539/93640458240,0,144059/13484225986560,0,-211/1498247331840,0,13/8561413324800,0,-1/71915871928320,0,1/7671026339020800,-19/2761569482047488000,19/5794003353600,39910957/3576545280,323/2575112601600,-112967/141926400,323/515022520320,56869/2043740160,4199/4414478745600,-91079/143061811200,4199/7491236659200,37/3567255552,4199/29964946636800,-439/2288988979200,4199/282526639718400,-1/523197480960,323/527383060807680,-1/10463949619200,323/42190644864614400,-1/3125232952934400,19/3375251589169152000,-3735533/5794003353600,598820003/53648179200,-15875773/2575112601600,-12678157/16094453760,-360791/46820229120,1018411/30656102400,-12895129/4414478745600,52847/85837086720,-3220633/7491236659200,146023/1123685498880,-802009/29964946636800,1291/274678677504,-197353/282526639718400,631/7847962214400,-323/47943914618880,13/32961441300480,-323/21095322432307200,1/2812709657640960,-19/5062877383753728000,4010670347/6847458508800,267666469/28466380800,1698329801/683193139200,-128221579/42699571200,1316828687/956470394880,-69783949/113865523200,1017037529/4414478745600,-1156939/17517772800,2269721/152882380800,-123787/45864714240,1701887/4280706662400,-13099/280284364800,1215449/282526639718400,-8869/29149573939200,2261/139917954908160,-109/174897443635200,323/19588513687142400,-1/3731145464217600,19/9402486569828352000,-774578560027/15064408719360,19591601581/154983628800,-14831291453/121732595712,1237973683/15498362880,-50179231211/1339058552832,1149954877/88562073600,-609603391/176579149824,13793113/19074908160,-180970763/1498247331840,1343359/83235962880,-2063647/1198597865472,44537/305198530560,-10013/1027369598976,11477/22671890841600,-27455/1371195958099968,37/63481294356480,-323/27423919161999360,1/6771338064691200,-19/21939135329599488000,16620440971223/15064408719360,-123765704893/63402393600,169429111559/103004504064,-2343258571/2717245440,422965300039/1339058552832,-3113992181/36229939200,3175552859/176579149824,-23032789/7803371520,576060487/1498247331840,-917359/22932357120,3992603/1198597865472,-27661/124853944320,132107/11301065588736,-4481/9274864435200,1615/105476612161536,-1/2782459330560,323/54847838323998720,-1/16620557067878400,19/65817405988798464000,-640512486406349/75322043596800,668367791653/53648179200,-3722629562129/434759270400,295675010633/80472268800,-1053861839419/956470394880,7505958941/30656102400,-184273938973/4414478745600,2395179389/429185433600,-634809019/1070176665600,56771153/1123685498880,-14804059/4280706662400,1304249/6866966937600,-213503/25684239974400,1123/3923981107200,-7429/979425684357120,197/1318457652019200,-323/156708109497139200,1/56254193152819200,-19/263269623955193856000,6458377322098157/232813589299200,-1079435170038143/31616660275200,14516396592301/735746457600,-440396056171/61993451520,3414949914361/1912940789760,-353423822623/1062744883200,420405492511/8828957491200,-1227184867/228898897920,1030537561/2140353331200,-34727701/998831554560,17333833/8561413324800,-69511/732476473344,2008927/565053279436800,-28583/272062690099200,361/150680874516480,-31/761775532277760,19/39177027374284800,-1/276270593039400960,19/1491861202412765184000,-100094635296999121/2560949482291200,686893041156857/16738231910400,-1353020188851841/66952927641600,3181451675401/512394854400,-1625162950451/1217325957120,2041865828329/9564703948800,-232429536481/8828957491200,26381059609/10300450406400,-2986784401/14982473318400,48202927/3852635996160,-38046721/59929893273600,4282969/164807206502400,-481441/565053279436800,54049/2448564210892800,-551/1246541780090880,97/14691385265356800,-19/274239191619993600,1/2193913532959948800,-19/13426750821714886656000,30517578125/1563079518,-6103515625/347351004,1220703125/163459296,-244140625/122594472,244140625/653837184,-9765625/186810624,1953125/344881152,-390625/804722688,78125/2341011456,-78125/42138206208,3125/37456183296,-625/206009008128,125/1412633198592,-25/12242821054464,25/685597979049984,-1/2056793937149952,1/219391353295994880,-1/37296530060319129600,1/13426750821714886656000,0,1366362468932161/131503308668928000,0,-31013894414263/43834436222976000,0,86339909057/3652869685248000,0,-5660732059/10958609055744000,0,546338911/65751654334464000,0,-766699/7305739370496000,0,1697/1565515579392000,0,-103/10958609055744000,0,1/14611478740992000,0,-1/2761569482047488000,-1/1446536395358208000,166999857313931/16072626615091200,-19/160726266150912000,-421176343897/595282467225600,-323/120544699613184000,2110531111/89292370083840,-323/17220671373312000,-138373441/267877110251520,-4199/80363133075456000,2023493/243524645683200,-4199/65751654334464000,-93661/892923700838400,-4199/120544699613184000,211/191340793036800,-323/40181566537728000,-1/148820616806400,-323/482178798452736000,1/5357542205030400,-19/1446536395358208000,1/3037726430252236800,1937102443/2893072790716416000,667999156626491/64290506460364800,4089438457/321452532301824000,-1684762594069/2381129868902400,7724494289/241089399226368000,42153403739/1785847401676800,858276569/34441342746624000,-2850117737/5357542205030400,1239725357/160726266150912000,5032901/974098582732800,137739797/131503308668928000,-1395001/3571694803353600,15296957/241089399226368000,-7877/765363172147200,130169/80363133075456000,-67/357169480335360,13889/964357596905472000,-1/1428677921341440,19/964357596905472000,-1/4050301907002982400,-71519278147529/9402486569828352000,466507970651429/44773745570611200,-7763735051453/149245818568704000,-9679746104399/14924581856870400,-5277044556781/111934363926528000,64561040941/1243715154739200,-1475787261307/111934363926528000,1255483369/287011189555200,-8404733581/5740223791104000,57135589/156551557939200,-333041101/4696546738176000,2178337/191340793036800,-90804667/60272349806592000,592459/3731145464217600,-480301/37311454642176000,581/746229092843520,-15181/447737455706112000,1/994972123791360,-19/1044720729980928000,1/6581740598879846400,1107031122295873/427385753174016000,33510028942271/9949721237913600,672645647641151/74622909284352000,-353223029243/44220983279616,232075105432567/55967181963264000,-482401520449/276381145497600,32792624613769/55967181963264000,-9858726521/63780264345600,93554246167/2870111895552000,-12946367/2319282339840,1828512367/2348273369088000,-3738217/42520176230400,239602369/30136174903296000,-471527/829143436492800,590767/18655727321088000,-371/276381145497600,9367/223868727853056000,-1/1105524581990400,19/1567081094971392000,-1/13163481197759692800,-1326497032982482883/9402486569828352000,4854318262615201/15829101969408000,-307449413226688697/1044720729980928000,321824264198399/1758789107712000,-63253784190515689/783540547485696000,11672280347017/439697276928000,-755437413322729/111934363926528000,137892666197/101468602368000,-8826322807369/40181566537728000,5819238329/202937204736000,-99537644809/32875827167232000,17460397/67645734912000,-1065694249/60272349806592000,181817/188441690112000,-10802089/261180182495232000,599/439697276928000,-104329/3134162189942784000,1/1758789107712000,-19/3134162189942784000,1/32908702994399232000,172865295081383775809/75219892558626816000,-136991872487230657/35067548978380800,26350885318646235371/8357765839847424000,-18618816562885337/11689182992793600,3541723202639640307/6268324379885568000,-145692733115681/974098582732800,27409008760887307/895474911412224000,-14459825134997/2922295748198400,205856426363107/321452532301824000,-1172775437599/17533774489190400,1488550154107/263006617337856000,-756011813/1948197165465600,10357514707/482178798452736000,-79501/83494164234240,69641707/2089441459961856000,-2633/2922295748198400,455107/25073297519542272000,-1/3896394330931200,19/8357765839847424000,-1/105307849582077542400,-863186106329462157791/58124462431666176000,11561701859427773989/546469304913100800,-144100249043335379257/10148715662671872000,2369521558876499/396854978150400,-789018307598301817/447737455706112000,346000580081693/892923700838400,-29455198308952399/447737455706112000,23633795070181/2678771102515200,-21779234709817/22960895164416000,40181552987/487049291366400,-109552297657/18786186952704000,598562813/1785847401676800,-3762906319/241089399226368000,223501/382681586073600,-2584057/149245818568704000,71/178584740167680,-12217/1790949822824448000,1/12143762331402240,-19/30446146988015616000,1/447558360723829555200,6863062457815231507481/159842271687081984000,-43493749488789346583/835776583984742400,527823056415068848019/17760252409675776000,-109585524186007901/10318229431910400,2085877927218108539/783540547485696000,-11547155083891607/23216016221798400,8043578047273619/111934363926528000,-44035388375263/5357542205030400,30363573144539/40181566537728000,-54900565901/974098582732800,112626740819/32875827167232000,-606389999/3571694803353600,411910139/60272349806592000,-2204599/9949721237913600,1489619/261180182495232000,-529/4643203244359680,5339/3134162189942784000,-1/55718438932316160,19/159842271687081984000,-1/2685350164342977331200,-673769431631799029667209/12148012648218230784000,43579651648723264493/752198925586268160,-2024909083771408428809/71041009638703104000,11015954749233474269/1253664875977113600,-5968603548676644809/3134162189942784000,32226715402188233/104472072998092800,-17348577975435209/447737455706112000,93151870926197/24108939922636800,-49905188960009/160726266150912000,266839310561/13150330866892800,-142432419209/131503308668928000,30364949/642905064603648,-404052809/241089399226368000,2148089/44773745570611200,-1140809/1044720729980928000,6053/313416218994278400,-3209/12536648759771136000,1/417888291992371200,-1/71041009638703104000,1/25510826561258284646400,41209797661291758429/1587041955479552000,-1962371317204369449/83528523972608000,841016278801872621/83528523972608000,-13349464742886867/4913442586624000,635688797280327/1228360646656000,-90812685325761/1228360646656000,10090298369529/1228360646656000,-68641485507/94489280512000,9805926501/188978561024000,-51883209/17179869184000,2470629/17179869184000,-1058841/188978561024000,16807/94489280512000,-16807/3685081939968000,343/3685081939968000,-49/33165737459712000,7/397988849516544000,-1/6765810441781248000,1/1278738173496655872000,-1/510216531225165692928000,0,102247641089/10534551552000,0,-8880687409/14046068736000,0,1420262107/70230343680000,0,-23794793/56184274944000,0,8810071/1348422598656000,0,-427229/5393690394624000,0,2827/3595793596416000,0,-473/71915871928320000,0,11/230130790170624000,0,-1/2761569482047488000,1/57861455814328320000,-1/30098718720000,40899056437/4213820620800,-19/12039487488000,-3552274937/5618427494400,-323/32105299968000,113621059/5618427494400,-323/16052649984000,-1903493/4494741995520,-4199/256842399744000,3529907/539369039462400,-46189/7705271992320000,-165013/2157476157849600,-4199/4109478395904000,1583/1438317438566400,-323/4109478395904000,263/28766348771328000,-323/131503308668928000,31/92052316068249600,-19/789019852013568000,1/1104627792818995200,-1/69433746977193984000,388361/14491975680000,177226797883/18259889356800,16602371/52171112448000,-15404813111/24346519142400,10079861/19874709504000,2412397313/121732595712000,5879569/23187161088000,-53590423/97386076569600,4408627/85614133248000,-1910383/179789679820800,1730311/366917713920000,-826759/719158719283200,91409/456608710656000,-186079/6232708900454400,67507/17807739715584000,-9419/24930835601817600,2261/81406810128384000,-23/15955734785163264,19/379898447265792000,-1/957344087109795840,1/100293190078169088000,-726073601/12680478720000,45178395571/4564972339200,-6893663923/22824861696000,-402191191/1217325957120,-26008431257/121732595712000,4079122049/30433148928000,-240104311/5072191488000,372827141/24346519142400,-317996407/74912366592000,8487253/8989483991040,-191389451/1123685498880000,4561517/179789679820800,-1244519/399532621824000,483281/1558177225113600,-11951/486930382848000,47093/31163544502272000,-35207/498616712036352000,241/99723342407270400,-19/332411141357568000,1/1196680108887244800,-1/175513082636795904000,156139566481/16303472640000,-107954612011/7608287232000,7098256759/250822656000,-220963269589/10144382976000,64822190731/5796790272000,-224413869353/50721914880000,427670411/310542336000,-13829396813/40577531904000,728720623/10701766656000,-832446353/74912366592000,8843417/5945425920000,-48845813/299649466368000,2490653/171228266496000,-2722553/2596962041856000,323/5350883328000,-142013/51939240837120000,323/3391950422016000,-409/166205570678784000,19/427385753174016000,-1/1994466848145408000,1/376099462793134080000,-10318799841881/28983951360000,130923493608611/182598893568000,-69526373235131/104342224896000,96167828795489/243465191424000,-46174423516787/278245933056000,63614311276153/1217325957120000,-593279734249/46374322176000,2428104242113/973860765696000,-67197891907/171228266496000,90421678153/1797896798208000,-27056553337/5136847994880000,3243716113/7191587192832000,-28773809/913217421312000,111299353/62327089004544000,-2896987/35615479431168000,3657313/1246541780090880000,-93347/1139695341797376000,6809/3988933696290816000,-19/759796894531584000,11/47867204355489792000,-1/1002931900781690880000,2262019362730007/492727173120000,-359498610601453/47756633702400,10395886715202197/1773817823232000,-182655709959631/63675511603200,275432105933197/278245933056000,-4793743175623/18728091648000,2384558501399/46374322176000,-122989685887/14982473318400,180955294397/171228266496000,-39818074507/359579359641600,48768031367/5136847994880000,-959657059/1438317438566400,35051599/913217421312000,-344891/191775658475520,345971/5087925633024000,-39199/19177565847552000,7771/162813620256768000,-871/1043259582106828800,19/1845221029576704000,-1/12519114985281945600,1/3409968462657748992000,-42235851086793727/1662954209280000,32885910242077667/931254357196800,-7719476978492879/332590841856000,11908142835936461/1241672476262400,-291354010789063/104342224896000,222234848486561/365197787136000,-671408834501/6521389056000,4044820317269/292158229708800,-96507050113/64210599936000,71765116649/539369039462400,-9305158819/963158999040000,1244029277/2157476157849600,-29023963/1027369598976000,21138737/18698126701363200,-17461/476993028096000,70657/74792506805452800,-1159/61055107596288000,233/813742474043326464,-19/6227620974821376000,1/48824548442599587840,-1/15344858081959870464000,77030466328445801/1170227036160000,-16385651040735371/208162738667520,379449260470759/8527970304000,-1153944385626883/73039557427200,137444476995859/34780741632000,-270346360757087/365197787136000,11158423813/103514112000,-3651761077163/292158229708800,25097213909/21403533312000,-48493967639/539369039462400,259942441/45864714240000,-127003783/431495231569920,1435453/114152177664000,-8221391/18698126701363200,1067/85614133248000,-105467/373962534027264000,709/142461917724672000,-79/1196680108887244800,1/1614568400879616000,-1/272843064826291814400,1/97184101185745846272000,-734607987045425681/9361816289280000,760004351921461501/9312543571968000,-10167027017011607/253402546176000,154050270136427839/12416724762624000,-753464372884969/278245933056000,1620250166416759/3651977871360000,-2626623616763/46374322176000,16861571623279/2921582297088000,-81651825209/171228266496000,174062575399/5393690394624000,-9241075019/5136847994880000,1785641119/21574761578496000,-2865283/913217421312000,18228439/186981267013632000,-87569/35615479431168000,185359/3739625340272640000,-127/162813620256768000,1879/203435618510831616000,-1/12916547207036928000,1/2441227422129979392000,-1/971841011857458462720000,61159090448414546291/1769383278673920000,-5559917313492231481/176938327867392000,505447028499293771/37250174287872000,-45949729863572161/12416724762624000,4177248169415651/5843164594176000,-379749833583241/3651977871360000,34522712143931/2921582297088000,-3138428376721/2921582297088000,285311670611/3595793596416000,-25937424601/5393690394624000,25937424601/107873807892480000,-214358881/21574761578496000,19487171/57532697542656000,-1771561/186981267013632000,161051/747925068054528000,-14641/3739625340272640000,1331/23933602177744896000,-121/203435618510831616000,11/2441227422129979392000,-1/46383321020469608448000,1/20408661249006627717120000,0,11049406138656372541/1215090572100894720000,0,-206953819381357397/364527171630268416000,0,7054754622926303/405030190700298240000,0,-24818711903869/70880283372552192000,0,1891639697819/364527171630268416000,0,-18372693457/303772643025223680000,0,23391023/40503019070029824000,0,-705709/151886321512611840000,0,2599/81006038140059648000,0,-23/121509057210089472000,0,1/1215090572100894720000,23/14581086865210736640000,4017965868602317273/441851117127598080000,23/69433746977193984000,-75255934320493877/132555335138279424000,437/46289164651462656000,2565365317423019/147283705709199360000,7429/86792183721492480000,-9024986151589/25774648499109888000,7429/23144582325731328000,687868919567/132555335138279424000,96577/173584367442984960000,-6681040897/110462779281899520000,96577/208301240931581952000,8501099/14728370570919936000,7429/40503019070029824000,-261349/55231389640949760000,7429/231445823257313280000,667/29456741141839872000,437/208301240931581952000,-23/44185111712759808000,23/694337469771939840000,-1/1325553351382794240000,-132323468003/9477706462386978816000,5223355685320241311/574406452265877504000,-73513037713/225659677675880448000,-19566519220942891/34464387135952650240,-4434119699/4298279574778675200,3335198768513141/191468817421959168000,-293144558639/282074597094850560000,-468304364935/1340281721953714176,-6514319233/15043978511725363200,71550544589/13255533513827942400,-517006397/6199441694392320000,-14441263/441851117127598080,-3216757/416602481863163904,45170597/19146881742195916800,-44655719/131634811977596928000,690253/14360161306646937600,-141151/21491397873893376000,5129/7658752696878366720,-31027/676979033027641344000,23/11488129045317550080,-23/451319355351760896000,1/1723219356797632512000,4468003554380983/9828732627660570624000,3481505973237582749/382937634843918336000,8041967280007387/2106156991641550848000,-13155480994300469/22976258090635100160,1222193621236957/280820932218873446400,1845607365857719/127645878281306112000,1384569087371387/877565413183979520000,-916776477665/893521147969142784,33190745911117/140410466109436723200,-556873204649/8837022342551961600,6616531493521/405030190700298240000,-976945217/294567411418398720,699358631/1296096610240954368,-937203977/12764587828130611200,10223708081/1228591578457571328000,-7278373/9573440871097958400,75902093/1404104661094367232000,-14789/5105835131252244480,79097/702052330547183616000,-23/7658752696878366720,23/468034887031455744000,-1/2680563443907428352000,-4409720107910115923/13821655257647677440000,801781332959707907/79778673925816320000,-3328563095624303/2437681703288832000,15947071559556437/23933602177744896000,-34754497269697477/43878270659198976000,10671478251285601/26592891308605440000,-11994133492778683/82271757485998080000,205163422853629/4653755979005952000,-80747076165563/7313045109866496000,4168439858041/1841046321364992000,-4842769769303/12657193459384320000,82349603029/1534205267804160000,-94856153869/15188632151261184000,1589195281/2659289130860544000,-594535441/12797828942266368000,28835629/9972334240727040000,-31060649/219391353295994880000,28313/5318578261721088000,-29279/197452217966395392000,23/7977867392581632000,-23/658174059887984640000,1/5026056457326428160000,782879490381896556023/25273883899698610176000,-80380267192081127629/1276458782813061120000,1777850410275281497/22287375572926464000,-21608632063309968967/382937634843918336000,2226940703001044533/80234552062535270400,-4417952008972872647/425486260937687040000,25208152088076587/8265922259189760000,-53367948950310359/74460095664095232000,1830621857156471/13372425343755878400,-632694637777127/29456741141839872000,322070220707497/115722911628656640000,-7316846789879/24547284284866560000,146221834817/5554699758175518720,-81170905607/42548626093768704000,13176601859/117008721757863936000,-854654999/159557347851632640000,11581811/57310394330382336000,-502711/85097252187537408000,17917/138867493954387968000,-253/127645878281306112000,23/1203518280938029056000,-1/11488129045317550080000,-50158846644857036065123/59674448096510607360000,4008205982974847075857/2503822997056389120000,-4187776155752150287/2922830110849499136,611759493336304910887/751146899116916736000,-560098476560254092973/1704984231328874496000,4896398754836485483/49094568569733120000,-296434835172767749/12536648759771136000,38521188233853967/8591549499703296000,-34622837354632313/50146595039084544000,3851184245529079/44185111712759808000,-7495878427997/826592225918976000,28696020742411/36820926427299840000,-639925723351/11572291162865664000,15854273083/4909456856973312000,-2707251271/17551308263679590400,109816927/18410463213649920000,-92202193/501465950390845440000,736483/166921533137092608000,-13547/170498423132887449600,253/250382299705638912000,-23/2841640385548124160000,1/32549698961733058560000,671649063740451640696273/75821651699095830528000,-42263986170519548272771/3004587596467666944000,325894183829590287987781/30689716163919740928000,-911642613494787330869/180275255788060016640,6972273521148608465651/4091962155189298790400,-25439850840216942553/58913482283679744000,192692317387636074079/2256596776758804480000,-5562942573300625/412394375985758208,208089317826674483/120351828093802905600,-9632347383298981/53022134055311769600,5466646074377119/347168734885969920000,-1996264016893/1767404468510392320,223508019563/3332819854905311232,-19364415001/5891348228367974400,19885292137/150439785117253632000,-19075349/4418511171275980800,19382261/171931182991147008000,-92069/40061167952902225920,463657/13152735498822746112000,-23/60091751929353338880,23/8768490332548497408000,-1/117178916262239010816000,-4665144113736882270535829/109332113833964077056000,633785717208294863632591/10913722593051672576000,-682844029090922091885673/18222018972327346176000,525540655319230254071/34464387135952650240,-561088630899431608007/127873817349665587200,181698921086738784359/191468817421959168000,-868373687365747681/5424511482593280000,28921047537651875/1340281721953714176,-8884313577132731/3760994627931340800,2814203254272911/13255533513827942400,-171102971491633/10849022965186560000,429341124683/441851117127598080,-5173086791/104150620465790976,40221998903/19146881742195916800,-2404377013/32908702994399232000,29699647/14360161306646937600,-1763939/37609946279313408000,6371/7658752696878366720,-2461/221320068489805824000,23/218274451861033451520,-23/36444037944654692352000,1/556599852245635301376000,453899921207625973179598423/4535258055334806159360000,-1358681463218077159354727/11488129045317550080000,1839729395115894202189913/27766886053070241792000,-80631616631777193625397/3446438713595265024000,39839201771111381351887/6819936925315497984000,-4200473470247590138261/3829376348439183360000,40327730898648040037/250732975195422720000,-12648306307237612069/670140860976857088000,361456023327988367/200586380156338176000,-37518115108533301/265110670276558848000,1065164892699631/115722911628656640000,-109904455630789/220925558563799040000,1034487287749/46289164651462656000,-318656969941/382937634843918336000,8958539951/351026165273591808000,-916183909/1436016130664693760000,3666361/286551971651911680000,-153893/765875269687836672000,8119/3409968462657748992000,-23/1148812904531755008000,23/215964669301657436160000,-1/3710665681637568675840000,-279140933241712094425047859/2521069918994936365056000,11203033602739950420410579/97649096885199175680000,-57524987950005722581612369/1020433062450331385856000,512095787055873131811797/29294729065559752704000,-27495731891310797232647/7160933771581272883200,1216839520903848359201/1914688174219591680000,-325044522985874361829/3949044359327907840000,2864423732884361357/335070430488428544000,-152441416303164011/210615699164155084800,6694064014994201/132555335138279424000,-1775893188639289/607545286050447360000,15555034149317/110462779281899520000,-164672884099/29162173730421473280,35982490001/191468817421959168000,-9505052749/1842887367686356992000,82935677/718008065332346880000,-4374899/2106156991641550848000,190601/6509939792346611712000,-50209/161121009860578639872000,23/9764909688519917568000,-23/2040866124900662771712000,1/38961989657194471096320000,39471584120695485887249589623/857163772458278364119040000,-1716155831334586342923895201/40817322498013255434240000,74615470927590710561908487/4081732249801325543424000,-3244150909895248285300369/644484039442314559488000,141050039560662968926103/143218675431625457664000,-6132610415680998648961/42123139832831016960000,266635235464391245607/15796177437311631360000,-11592836324538749809/7371549470745427968000,504036361936467383/4212313983283101696000,-21914624432020321/2916217373042147328000,952809757913927/2430181144201789440000,-41426511213649/2430181144201789440000,1801152661463/2916217373042147328000,-78310985281/4212313983283101696000,3404825447/7371549470745427968000,-148035889/15796177437311631360000,6436343/42123139832831016960000,-279841/143218675431625457664000,12167/644484039442314559488000,-529/4081732249801325543424000,23/40817322498013255434240000,-1/857163772458278364119040000,0,17324003159693/2027901173760000,0,-1210976479/2364899328000,0,7773575087/515022520320000,0,-1577607893/5407736463360000,0,4407217/1059474898944000,0,-12693689/271931890728960000,0,50959/118661188681728000,0,-659/197768647802880000,0,47/2109532243230720000,0,-1/7594316075630592000,0,1/1215090572100894720000,-23/641567822069272412160000,23/82854247956480000,40947643831987/4793220956160000,23/1434705592320000,-20036156291/39128334336000,437/3443293421568000,18373904473/1217325957120000,7429/22955289477120000,-3728896111/12781922549760000,7429/21424936845312000,10416383/2504213397504000,7429/42378995957760000,-2312671/49442161950720000,7429/169515983831040000,115721/280471900520448000,7429/1371195958099968000,-319/66779023933440000,7429/23506216424570880000,-167/4986167120363520000,437/56414919418970112000,-17/17950201633308672000,23/376099462793134080000,-1/478672043554897920000,23/758216516990958305280000,-3930217/4296146190336000,2729844529949/319548063744000,-44214901/3347646382080000,-1869960863/3651977871360,-42004003/1606870263398400,13481717/891813888000,-297524021/17854114037760000,-1923829/6817025359872,-44626003/9998303861145600,6889591/1168632918835200,-55769503/98884323901440000,2017/18835109314560,-7429/210953224323072,134503/18698126701363200,-3469343/3199457235566592000,6131/43628962303180800,-170867/10969567664799744000,1/730573937049600,-437/4875363406577664000,1/239336021777448960,-23/175513082636795904000,1/402084516586114252800,-23/1061503123787341627392000,12249716579/2685091368960000,3405622659001/399435079680000,6123323051/209227898880000,-253669619/465813504000,25839445979/1004293914624000,-34072781/101443829760000,4062154913/557941063680000,-3261654673/1065160212480000,5400712133/6248939913216000,-45770611/208684449792000,298103483/6180270243840000,-36115033/4120180162560000,21759541/16480720650240000,-3893677/23372658376704000,438311/24995759652864000,-58999/38954430627840000,720613/6855979790499840000,-2381/415513926696960000,437/1828261277466624000,-11/1495850136109056000,23/146260902197329920000,-1/478672043554897920000,23/1769171872978902712320000,-6932361555841/4833164464128000,1662056874643/133145026560000,-1080503402837/209227898880000,28784812159/7608287232000,-170326601867/66952927641600,39090740497/33814609920000,-51794014801/128755630080000,40458760997/355053404160000,-33195290431/1249787982643200,2489825609/486930382848000,-561936989/686696693760000,150250637/1373393387520000,-24166537/1977686478028800,8845169/7790886125568000,-2176697/24995759652864000,496277/90893671464960000,-126293/457065319366656000,1537/138504642232320000,-437/1265719345938432000,1/124654178009088000,-23/175513082636795904000,1/744600956640952320000,-23/3538343745957805424640000,269283897238553/2980999397376000,-10289135433817531/54323170836480000,3362880907704971/16259996712960000,-60992283169429/443454455808000,504066206292629/7804798422220800,-317455518892849/13796360847360000,32876065234283/5101175439360000,-12365171376697/8521281699840000,762399324997/2856658246041600,-67670207287/1669475598336000,144535161649/28252663971840000,-1611988667/2996494663680000,71003323/1506808745164800,-641231569/186981267013632000,188642849/914130638733312000,-453673/44519349288960000,1279973/3134162189942784000,-738529/56509894030786560000,23161/71041009638703104000,-1243/203435618510831616000,23/284164038554812416000,-11/16274849480866529280000,23/8593120525897527459840000,-196132415893524629/104334978908160000,14301900065350937/4178705448960000,-274436898094363/92914266931200,7886088475697/4873125888000,-24601819618818839/39023992111104000,196856632057163/1061258526720000,-43650991861073/1020235087872000,5195396508707/655483207680000,-2445084107617/2040470175744000,19185724589/128421199872000,-87357330883/5650532794368000,43923468791/32961441300480000,-3607526333/37670218629120000,82416683/14383174385664000,-7425941/26118018249523200,278501/23971957309440000,-865697/2238687278530560000,44843/4346914925445120000,-437/2029743132534374400,53/15648893731602432000,-23/608922939760312320000,1/3755734495584583680000,-23/25779361577692582379520000,22214219898452946043/1338096104497152000,-7932817616898368081/309642073767936000,155802993882183619/8275176898560000,-632198423828977/72219725660160,8454579535372177/2926799408332800,-2977610410171097/4138908254208000,100681825005637/717352796160000,-449389551409/20451076079616,429441682753/153035263180800,-148020398039/500842679500800,136967856163/5297374494720000,-746316797/395537295605760,38998501/339031967662080,-328268009/56094380104089600,3030227/12242821054464000,-161599/18698126701363200,41377/167901545889792000,-19141/3390593641847193600,3473/34251915361517568000,-319/231916605102348042240,23/1735430378316890112000,-1/12368885605458562252800,23/97961573995231813042176000,-17492858586622216283/247795574906880000,8585663185718266043/91071198167040000,-1155673955241218873/19308746096640000,17864496561647921/743438352384000,-33384480179577017/4877999013888000,1789965835268243/1217325957120000,-1517048007023/6131220480000,427217018657119/12781922549760000,-6580532110687/1785411403776000,840445974733/2504213397504000,-44896275103/1765791498240000,79582834039/49442161950720000,-401606519/4708777328640000,1059791731/280471900520448000,-3983209/28566582460416000,284191/66779023933440000,-208127/1958851368714240000,10643/4986167120363520000,-23/683086631141376000,137/341053831032864768000,-23/6748895915676794880000,1/54568612965258362880000,-23/489807869976159065210880000,419257856058111774961/2775310438957056000,-4112529085417346179/23281358929920000,212330001584250484741/2162579562823680000,-321304192306354429/9312543571968000,469959215991865801/54633588955545600,-66999554631656767/41389082542080000,8528197880413447/35708228075520000,-103437806011153/3651977871360000,54916451273753/19996607722291200,-7721394370927/35058987565056000,2911025269541/197768647802880000,-81422455591/98884323901440000,407299847/10547661216153600,-121520041/80134828720128000,317852341/6398914471133184000,-8818711/6544344345477120000,656857/21939135329599488000,-90847/169529682092359680000,3749/497287067470921728000,-1/12455241949642752000,23/37793817127790051328000,-1/341771839098197114880000,23/3428655089833113456476160000,-11680037886430982076053/74933381851840512000,5483369948034422540123/34060628114472960000,-513009995247248545777/6487738688471040000,976478036897386211/39720849113088000,-890122352024402597/163900766866636800,31769607619367351/35021531381760000,-38246219076278977/321374052679680000,3535288937141219/281202296094720000,-65250646178741/59989823166873600,4294951702829/55092694745088000,-2766924191377/593305943408640000,254352988499/1087727562915840000,-934301377/94928950945382400,2142956843/6170381811449856000,-196442977/19196743413399552000,2570597/10283969685749760000,-329429/65817405988798464000,11591/143448192539688960000,-13777/13426750821714886656000,1259/127554132806291423232000,-23/340144354150110461952000,1/3401443541501104619520000,-23/37715205988164248021237760000,6687075336192/108919435625,-557256278016/9901766875,34828517376/1414538125,-1934917632/282907625,20155392/14889875,-15116544/74449375,104976/4379375,-69984/30655625,2187/12262250,-81/7007000,27/43120000,-27/948640000,3/2759680000,-1/28700672000,3/3214475264000,-1/48217128960000,1/2645053931520000,-1/179863667343360000,1/15540220858466304000,-1/1771585177865158656000,1/283453628458425384960000,-1/71430314371523197009920000,1/37715205988164248021237760000,0,1445297642643492702247/179638990179396275404800,0,-154557333937949903/333281985490531123200,0,30686412651957253/2332973898433717862400,0,-121140926911793/494873251182909849600,0,784603997603/233297389843371786240,0,-466873373119/12831356441385448243200,0,376699541/1166486949216858931200,0,-134347/55546997581755187200,0,1103/70696178740415692800,0,-41/466594779686743572480,0,1/2332973898433717862400,0,-1/641567822069272412160000,-1/333615267476021654323200,1565739112863783760781/194608906027679298355200,-23/30328660679638332211200,-55812370588704131/120351828093802905600,-23/866533162275380920320,33243613706287279/2527388389969861017600,-437/1444221937125634867200,-1443596045694533/5897239576596342374400,-7429/5054776779939722035200,283329221563/84246279665662033920,-7429/2166332905688452300800,-38906110093/1069279703448787353600,-7429/1833050920197921177600,408095503/1263694194984930508800,-7429/3032866067963833221120,-113131/46803488703145574400,-7429/10109553559879444070400,13399/842462796656620339200,-437/4332665811376904601600,-31/505477677993972203520,-23/4332665811376904601600,1/842462796656620339200,-23/333615267476021654323200,1/695031807241711779840000,112971814591/467061374466430316052480,8133709675339748443/1010955355987944407040,131229885623/19300056796133484134400,-2841357145359533/6127002157502693376,32078416457/1213146427185533288448,1208855601996743/91905032362540400640,338605504327/10109553559879444070400,-214286596325/875286022500384768,127917625723/7076687491915610849280,71904815933/21444507551259426816,71065301399/15164330339819166105600,-297310165/7776579661445726208,28713085/46659477968674357248,980561/6564645168752885760,877298039/21230062475746832547840,-25453/2382723061251047424,19486267/14153374983831221698560,-1061/6127002157502693376,634087/30328660679638332211200,-5/2625858067501154304,713/6065732135927666442240,-1/214445075512594268160,23/212300624757468325478400,-1/884585936489451356160000,-214087847115391/9531864785029190123520,85405048316531225839/10615031237873416273920,-4386770625583127/19300056796133484134400,-1825333335772423/3938787101251731456,-386015284864793/1213146427185533288448,1846623857096677/137857548543810600960,-29931456631927/206317419589376409600,-11215763072075/64333522653778280448,-199381359718027/7076687491915610849280,175776003323/13785754854381060096,-39830790167351/15164330339819166105600,6808917565/11664869492168589312,-117861085/952234244258660352,1461272453/68928774271905300480,-62965670711/21230062475746832547840,1609171/4595251618127020032,-491257483/14153374983831221698560,25721/9190503236254040064,-109687/618952258768129228800,235/27571509708762120192,-1817/6065732135927666442240,1/137857548543810600960,-23/212300624757468325478400,1/1326878904734177034240000,2046574249324605419/63545765233527934156800,249721406711299605259/31451944408513825996800,4276335930471066551/25733409061511312179200,-12250715105833969/19450800500008550400,958733392067369773/8087642847903555256320,-1606515195781003/31420523884629196800,582097496199187/21160760983525785600,-9310138756681327/953089224500418969600,127992783945557159/47177916612770738995200,-8712671333923/13615560350005985280,2586116626926743/20219107119758888140800,-3707531688527/172812881365460582400,96000279301/31741141475288678400,-73392845503/204233405250089779200,1015264575863/28306749967662443397120,-22528529/7564200194447769600,19157986919/94355833225541477990400,-117163/10473507961543065600,31027/63482282950577356800,-1349/81693362100035911680,16813/40438214239517776281600,-1/136155603500059852800,23/283067499676624433971200,-1/2358895830638536949760000,-29077216159884513985163/5293362243952876915261440,134036070047345978123/6075943806190170931200,-3738606269628172327027/218733977022846153523200,3701469301110571967/289330657437627187200,-100899798604865570941/13748992841436043935744,2688593168749408787/867991972312881561600,-117099051752275297763/114574940345300366131200,32576641927425439/119136153062552371200,-284116323199137607/4717791661277073899520,131225833455289/11913615306255237120,-17035065241702883/10109553559879444070400,425375425669/1963782742789324800,-728731109233/31106318645782904832,54314426947/25529175656261222400,-2285863148003/14153374983831221698560,67377431/6618675170141798400,-4981720903/9435583322554147799040,6440027/289330657437627187200,-257777123/343724821035901098393600,3421/173598394462576312320,-26749/68744964207180219678720,11/2025314602063390310400,-23/481214749450261537751040,1/5012653640106891018240000,56161245216375960582059/231488144779280331571200,-12535984687336999962247/25238535810328402329600,1881118163582804843855/3749725320391648346112,-163446284139219423659/515072159394457190400,4204714683974968122733/29462127517362951290880,-175730756529510544823/3605505115761200332800,128802016478153840603/9820709172454317096960,-1409299483561543127/494873251182909849600,5128331293253572087/10109553559879444070400,-1590022991825489/21208853622124707840,8022747395046971/866533162275380920320,-101710927070881/106044268110623539200,27815366703077/333281985490531123200,-646282730423/106044268110623539200,451763418779/1213146427185533288448,-669553841/35348089370207846400,16089121207/20219107119758888140800,-32800823/1201835038587066777600,22143227/29462127517362951290880,-11693/721101023152240066560,38893/147310637586814756454400,-11/3605505115761200332800,23/1031174463107703295180800,-1/12889680788846291189760000,-173259959959728508154622121/43103092557901997738557440,1238578946039069341110029/175828466145287869562880,-1495919601382412251938839/254445646740861852057600,67819305066644647769/21747491174432636928,-131968417586890267534127/111956084565979214905344,40566206883029495413/120183503858706677760,-3733100372816187791083/49103545862271585484800,45544195278047125/3299155007886065664,-593478016339324313/288844387425126973440,59734493997737/235653929134718976,-113141066960445163/4332665811376904601600,17547810046265/7776579661445726208,-2184960456905/13331279419621244928,35368055621/3534808937020784640,-443865655549/866533162275380920320,81869/3740538557693952,-447475097/577688774850253946880,179849/8012233590580445184,-11022589/21044376798116393779200,4385/456697314663085375488,-10649/79968631832842296360960,1/761162191105142292480,-23/2798902114149480372633600,1/40817322498013255434240000,654070956645377979199056127/21551546278950998869278720,-24554329117324106271517301/537828249385586424545280,29180688551485943714893751/890559763593016482201600,-992253181236647276861/66521737710029242368,270531772290615535178249/55978042282989607452672,-435775349971202632597/367620129450161602560,5611582726571032081021/24551772931135792742400,-6091811807699752625/171556060410075414528,4570056198793810217/1010955355987944407040,-5846303626570801/12254004315005386752,91145672208253981/2166332905688452300800,-96922043018065/31106318645782904832,1294852388735/6665639709810622464,-1874489623333/183810064725080801280,1364321182141/3032866067963833221120,-22596559/1361556035000598528,1027482473/2021910711975888814080,-312881/24508008630010773504,19057501/73655318793407378227200,-5765/1396956491910614089728,13961/279890211414948037263360,-1/2328260819851023482880,23/9796157399523181304217600,-1/163269289992053021736960000,-57952763648092767761405264651/502869413175523306949836800,16063151884728148186661401/106150312378734162739200,-393528280092799214750171159/4155945563434076916940800,51787727109352118558269/1378575485438106009600,-13849367389333399241284093/1306154319936424173895680,34312900477521170569/15149181158660505600,-3352041745775609030833/8813456949638489702400,165580381890714132047/3216676132688914022400,-134763032705472226813/23588958306385369497600,507776092124104763/965002839806674206720,-409939610469882109/10109553559879444070400,218969936783201/83320496372632780800,-111685093006103/777657966144572620800,4562628840083/689287742719053004800,-3634078734589/14153374983831221698560,13418419967/1608338066344457011200,-10630637053/47177916612770738995200,3607/721389578983833600,-2369713/26440370848915469107200,349/275715097087621201920,-88573/6530771599682120869478400,1/9650028398066742067200,-23/45715401197774846086348800,1/857163772458278364119040000,9765741855609632891778181159/43103092557901997738557440,-3473066532019752102895011221/13233405609882192288153600,19867203558832793374237147027/137146203593324538259046400,-414841938750627304905697/8183924310378597580800,9891840398474845475170151/783692591961854504337408,-409041267333334345369999/171862410517950549196800,17338309624693164050101/49103545862271585484800,-997128036819858650543/23588958306385369497600,58808549051564808263/14153374983831221698560,-114382218194857619/336985118662648135680,704618407854178387/30328660679638332211200,-5728290957969583/4277118813795149414400,9559679086381/146644073615833694208,-13545563149199/5054776779939722035200,3941397894067/42460124951493665095680,-504850321/187213954812582297600,1845237767/28306749967662443397120,-74243599/57287470172650183065600,438403/21044376798116393779200,-9077/34372482103590109839360,9959/3918462959809272521687040,-1/57287470172650183065600,23/301721647905313984169902080,-1/6285867664694041336872960000,-1085437579554793610527574197853/4956855644158729739934105600,28353031638865171496999199821/125717353293880826737459200,-1380756231953009250368145409/12467836690302230750822400,2683249902034553666186269/77747280948596677017600,-30031777849611929377633931/3918462959809272521687040,110919762531690592209781/85931205258975274598400,-8411926799662571859677/49103545862271585484800,19701847882823939899/1072225377562971340800,-114691166239886052491/70766874919156108492800,20045079772130921/168492559331324067840,-222215858580538379/30328660679638332211200,813768276708529/2138559406897574707200,-5567807313463/333281985490531123200,1567158914501/2527388389969861017600,-824282385419/42460124951493665095680,47756263/93606977406291148800,-1580342411/141533749838312216985600,523751/2603975916938644684800,-61691/21044376798116393779200,11009/326538579984106043473920,-5771/19592314799046362608435200,1/544230966640176739123200,-1/137146203593324538259046400,1/72287478143981475374039040000,227373675443232059478759765625/2775839160728888654363099136,-9094947017729282379150390625/120688659162125593667960832,363797880709171295166015625/10971696287465963060723712,-14551915228366851806640625/1567385183923709008674816,2910383045673370361328125/1567385183923709008674816,-23283064365386962890625/82493957048616263614464,931322574615478515625/27497985682872087871488,-37252902984619140625/11322699987064977358848,1490116119384765625/5661349993532488679424,-298023223876953125/16984049980597466038272,2384185791015625/2426292854371066576896,-95367431640625/2053017030621671718912,3814697265625/2053017030621671718912,-152587890625/2426292854371066576896,30517578125/16984049980597466038272,-244140625/5661349993532488679424,9765625/11322699987064977358848,-390625/27497985682872087871488,15625/82493957048616263614464,-3125/1567385183923709008674816,25/1567385183923709008674816,-1/10971696287465963060723712,1/3017216479053139841699020800,-1/1734899475455555408976936960000,0,8131925564617517/1070731819745280000,0,-70346712852923/166867296583680000,0,366224370733/31784246968320000,0,-429348698519/2076570801930240000,0,2090539217/762821927239680000,0,-320229649/11188054932848640000,0,76868753/313265538119761920000,0,-607009/341744223403376640000,0,481/43396091860746240000,0,-221/3645271716302684160000,0,13/43743260595632209920000,0,-1/641567822069272412160000,1/16013532838849039407513600,-1/513951273477734400,1355320927436257/178455303290880000,-23/171317091159244800,-27357054998327/64892837560320000,-23/17799178302259200,427261765951/37081621463040000,-437/106795069813555200,-71558114599/346095133655040000,-7429/1329005313235353600,5690922631/2076570801930240000,-7429/1993507969853030400,-373570303/13052730754990080000,-96577/75183729148742860800,12842413/52210923019960320000,-7429/31896127517648486400,-75247/44300177107845120000,-7429/340225360188250521600,5749/354401416862760960000,-437/437432605956322099200,59/607545286050447360000,-23/1166486949216858931200,37/17011268009412526080000,-23/179638990179396275404800,1/249498597471383715840000,-1/18682454978657212642099200,67108859/2569756367388672000,369632972583881/48669628170240000,35079623/77871405072384000,-22383088848173/53094139822080000,96468877/88995891511296000,116514973783/10113169489920000,458225527/533975349067776000,-19567920767/94389581905920000,1947430631/6645026566176768000,4434906269/1699012474306560000,486829799/9967539849265152000,-157208599/3559835660451840000,143803153/34174422340337664000,-10328971/14239342641807360000,30392039/159480637588242432000,-3642559/108736798355619840000,7570151/1701126800941252608000,-49283/96654931871662080000,109687/2187163029781610496000,-653/165694168922849280000,1357/5832434746084294656000,-137/13918310189519339520000,23/81654086445180125184000,-1/204135216112950312960000,1/25476074970896199057408000,-621291293171/2055805093910937600,2957534496565183/389357025361920000,-144324810503/62297124057907200,-25408824309577/60679016939520000,-176354115589/71196713209036800,152254265567/11557907988480000,-372099477703/427180279254220800,125627890019/755116655247360000,-28079562167/212640850117656576,81209914381/1941728542064640000,-77782424903/7974031879412121600,8280494149/4068383611944960000,-10149952969/27339537872270131200,6497493547/113914741134458880000,-188154283/25516902014118789120,100283509/124270626692136960000,-101175551/1360901440753002086400,626333/110462779281899520000,-613111/1749730423825288396800,22721/1325553351382794240000,-3013/4665947796867435724800,41/2272377173799075840000,-23/65323269156144100147200,1/233297389843371786240000,-1/40761719953433918491852800,82425167142007/465982487953145856,247405551495899/35021531381760000,53785802417639/70603407265628160,-99770414575423/89145716244480000,184451621229881/403448041517875200,-11036716125301/50940409282560000,218114452739651/2420688249107251200,-1974838452593/67920545710080000,13529942176523/1772007084313804800,-282627030293/167803701166080000,834318683027/2658010626470707200,-52161674791/1054766121615360000,60157591741/9113179290756710400,-450518777/602723498065920000,3046746083/42528170023531315200,-20682559/3579812291543040000,176295851/453633813584334028800,-10498399/486854471649853440000,9652019/9915139068343300915200,-4187/119229666526494720000,5221/5288074169783093821440,-487/23369014639192965120000,23/74033038376963313500160,-1/342745548041496821760000,1/76994359912041846040166400,-12989384099872927/698973731929718784,7835974388856319/150433396162560000,-5402948615709479/105905110898442240,66524990596546903/1805200753950720000,-11787302670694241/605172062276812800,2667315825822187/343847762657280000,-8841453198820211/3631032373660876800,1990467264462637/3209245784801280000,-346450081852403/2658010626470707200,77627937890473/3398024948613120000,-13418321780147/3987015939706060800,271086736847/647242847354880000,-54840459791/1242706266921369600,10188618563/2588971389419520000,-18901560563/63792255035296972800,4078007197/217473596711239680000,-674423411/680450720376501043200,142514713/3286267683636510720000,-23076659/14872708602514951372800,251383/5633601743376875520000,-7981/7932111254674640732160,8107/473222546443657543680000,-23/111049557565444970250240,1/630963395258210058240000,-1/173237309802094153590374400,28902688776958786157/47430360380945203200,-37848792505409170129/31440579797975040000,236651359897881143/205326235415347200,-3423359773585734749/4899830617866240000,70940277359194717/234658554760396800,-5462896641356713/54900062945280000,13419603278516683/518718910522982400,-17475191096983763/3209245784801280000,51194145805981/54245114825932800,-9450710089223/69347447930880000,268923315449/16273534447779840,-1719692001869/1017095902986240000,57148189033/390564826746716160,-305141810207/28478685283614720000,863065501/1301882755822387200,-1073049029/31067656673034240000,20925469/13886749395438796800,-3661463/67066687421153280000,492637/303524665357447987200,-4166123/107038433124160634880000,11293/15378583044777364684800,-793/75556541028819271680000,23/215300162626883105587200,-13/18838764229852271738880000,1/470215555177112702602444800,-981440050650718313813/118575900952363008000,294069523964004577249/20960386531983360000,-5831649037213063223/513315588538368000,335590963873720417/57307960442880000,-1264609547551715797/586646386900992000,375044820170594401/622200713379840000,-172445311939380091/1296797276307456000,50772393855244703/2139497189867520000,-472581166492837/135612787064832000,6566025911021/15410543984640000,-8894918373373/203419180597248000,2567617397689/678063935324160000,-1354920073637/4882060334333952000,327154802567/18985790189076480000,-2947067533/3254706889555968000,92391361/2301307901706240000,-51864517/34716873488596992000,2068903/44711124947435520000,-894493/758811663393619968000,1732463/71358955416107089920000,-15157/38446457611943411712000,73/15022937982338334720000,-23/538250406567207763968000,1/4186392051078282608640000,-1/1567385183923709008674816000,3005063397134071276931/55335420444436070400,-295338207746767222669/3698891740938240000,5534704517481720199/98637113091686400,-101157246159985593923/4035154626478080000,612595394227995229/76655127888396288,-1486503060815551067/768600881233920000,223368375954885421/605172062276812800,-21505692681286643/377558327623680000,3203779463309797/443001771078451200,-5196788153671099/6796049897226240000,45123651134269/664502656617676800,-72523871842771/14239342641807360000,737512201907/2278294822689177600,-994220548459/56957370567229440000,8483358157/10632042505882828800,-13408110211/434947193422479360000,113551621/113408453396083507200,-10483307/386619727486648320000,17641/29162173730421473280,-137603/12592756838136545280000,19573/125591761532348478259200,-1787/1057791574403469803520000,23/1758284661452878695628800,-1/15514276424584223784960000,1/6583017772479577836434227200,-823147502587574429357/4426833635554885632,4377505477438606756819/18202440935669760000,-1095986152107237886199/7378056059258142720,1157881939965850012673/19857208293457920000,-62578998808036692691/3832756394419814400,13125359612880589517/3782325389230080000,-703988785367222419/1210344124553625600,2783907472953837467/35301703632814080000,-7798929187911187/886003542156902400,30611365632020543/37378274434744320000,-85141439886163/1329005313235353600,331905130509347/78316384529940480000,-11923542027319/50122486099161907200,3553841621063/313265538119761920000,-9765297427/21264085011765657600,37638784427/2392209563823636480000,-102921619/226816906792167014400,394914383/36148944520001617920000,-1075411/4957569534171650457600,216353/61969619177145630720000,-2231/50236704612939391303680,2237/5205448010880232980480000,-23/7736452510392666260766720,1/76346570826243417047040000,-1/36206597748637678100388249600,103202822321457364374367/305451520853287108608,-1029010035453109615756699/2651488896295895040000,428367413061662394673/2012197107070402560,-444448303819823012051/5988681866280960000,212263003575889921927/11498269183259443200,-702011673264058261/201300230799360000,1888033643898332743/3631032373660876800,-738697509015387511/11767234544271360000,16603212436266439/2658010626470707200,-307756101079039/593305943408640000,144575680341511/3987015939706060800,-8004517594793/3729351644282880000,1475397628913/13669768936135065600,-482052792979/104421846039920640000,10704107719/63792255035296972800,-65403257/12657193459384320000,91235143/680450720376501043200,-5004077/1721378310476267520000,773767/14872708602514951372800,-296431/392474254788588994560000,1307/150710113838818173911040,-1/13192411925666856960000,1/2109941593743454434754560,-1/529578594461402749992960000,1/277583916072888865436309913600,-4689591559734742875993491/15272576042664355430400,436418941562766039873169/1383385511110901760000,-3116575813641536154481/20121971070704025600,3842382949676768604917/79428833173831680000,-248223987780780165347/22996538366518886400,526504591789288460567/287456729581486080000,-356770005139113199/1452412949464350720,3771805604297694143/141206814531256320000,-12743304991039283/5316021252941414400,26876666763473447/149513097738977280000,-90598472900219/7974031879412121600,190688325635663/313265538119761920000,-758256460117/27339537872270131200,1348158249527/1253062152479047680000,-4529209163/127584510070593945600,9503829983/9568838255294545920000,-6377719/272180288150600417280,66836807/144595778080006471680000,-224027/29745417205029902745600,469103/4709691057463067934720000,-1571/1507101138388181739110400,173/20821792043520931921920000,-1/21099415937434544347545600,1/5802339382794499695575040000,-1/3331006992874666385235718963200,41753905413413116367045797/381814401066608885760000,-3211838877954855105157369/31817866755550740480000,247064529073450392704413/5533542044443607040000,-19004963774880799438801/1509147830302801920000,1461920290375446110677/574913459162972160000,-112455406951957393129/287456729581486080000,8650415919381337933/181551618683043840000,-665416609183179841/141206814531256320000,51185893014090757/132900531323535360000,-3937376385699289/149513097738977280000,302875106592253/199350796985303040000,-23298085122481/313265538119761920000,23298085122481/7518372914874286080000,-137858491849/1253062152479047680000,10604499373/3189612751764848640000,-815730721/9568838255294545920000,62748517/34022536018825052160000,-4826809/144595778080006471680000,371293/743635430125747568640000,-28561/4709691057463067934720000,2197/37677528459704543477760000,-169/395614048826897706516480000,13/5802339382794499695575040000,-1/133453805804273492998225920000,1/83275174821866659630892974080000,0,745687503448532510464397/103791416548095625789440000,0,-203653805362637634089/529548043612732784640000,0,1627492875189149413/160469104125070540800000,0,-37678491260496409/214445075512594268160000,0,39381521048707/17505720450007695360000,0,-14029397035309/617806050881521582080000,0,697845824153/3706836305289129492480000,0,-158684707/120351828093802905600000,0,2213/277868578571550720000,0,-1291/30635010787513466880000,0,19/96281462475042324480000,0,-1/1235612101763043164160000,0,1/400338320971225985187840000,1/207582833096191251578880000,3476398617475676039461/483876067823289630720000,1/691942776987304171929600,-170581819876397334541/443553062171348828160000,23/377423332902165911961600,584228211606361313/57604293788486860800000,23/26958809493011850854400,-21254533531562357/120969016955822407680000,437/83871851756036869324800,362848544361713/161292022607763210240000,7429/471779166127707389952000,-457835801119/20161502825970401280000,7429/296546904423130359398400,35786960579/190094169502006640640000,7429/345971388493652085964800,-44305661/33602504709950668800000,7429/754846665804331823923200,427907/53764007535921070080000,437/188711666451082955980800,-743/17281288136546058240000,23/89862698310039502848000,1/7331455573080145920000,23/2075828330961912515788800,-1/443553062171348828160000,1/8303313323847650063155200,-1/431133576430551060971520000,-458947996781/129739270685119532236800000,9560096198097335433029/1330659186514046484480000,-6374277733/54058029452133138432000,-42645454935684316459/110888265542837207040000,-18616938139/33698511866264813568000,146057064039929387/14401073447121715200000,-7239920381/8424627966566203392000,-5313609868619243/30242254238955601920000,-30568552477/52419907347523043328000,90726941372387/40323005651940802560000,-2062164107/10530784958207754240000,-1254113359091/55444132771418603520000,-6415617539/185341815264456474624000,9495083921/47523542375501660160000,-356421133/108116058904266276864000,-4306739/8400626177487667200000,-11314367/67397023732529627136000,505193/13441001883980267520000,-16169/3685774735372713984000,2143/4320322034136514560000,-3013/56164186443774689280000,89/20161502825970401280000,-23/92670907632228237312000,1/110888265542837207040000,-1/5189570827404781289472000,1/538916970538188826214400000,3874287224064493633/4151656661923825031577600000,41716756316858929439297/5806512813879475568640000,14088222236446907/1258077776340553039872000,-79756099897461147623/207375457638552698880000,12960921828053749/686224241640301658112000,90906127523090113/8977292538465484800000,5702509057204991/539176189860237017088000,-23944398838101299/131966200315442626560000,4333280839523861/1677437035120737386496000,96062368316339/75409257323110072320000,2945448443538253/9435583322554147799040000,-3726136741909/34562576273092116480000,10698776903807/539176189860237017088000,-782985407947/207375457638552698880000,426623897783/629038888170276519936000,-4735125349/47130785826943795200000,186092534917/15096933316086636478464000,-10769693/8378806369234452480000,427271069/3774233329021659119616000,-154001/18852314330777518080000,837959/1797253966200790056960000,-767/37704628661555036160000,2461/3774233329021659119616000,-1/69125152546184232960000,1/5032311105362212159488000,-1/783879229873729201766400000,-1597557914409482370197/588151360439208546140160000,13150791917472308010001/1827976256221316382720000,-740737949256317323/44556921245394586828800,-7972968665970752153/21761622097872814080000,-1389873980748541703/97215100899042734899200,52894020633526729/2826184688035430400000,-155808431711332427/38191646781766788710400,58352387614566833/41544914914120826880000,-4821215891767549/9505476532350845190144,64626446095937/465489242735247360000,-152986675976203/4914366313830285312000,3851413907359/640047708760965120000,-4497730760153/4493134915501975142400,545559761597/3840286252565790720000,-9005474441/524199073475230433280,171682111/96976925569843200000,-19463706001/125807777634055303987200,29932531/2637772375499735040000,-92084203/133670763736183760486400,202067/5934987844874403840000,-341941/254610978545111924736000,163/3956658563249602560000,-23/24303775224760683724800,1/65284866293618442240000,-1/6416196659336820503347200,1/1332594690785339643002880000,757883998003129422238393/941042176702733673824256000,33571724768239682893/6782843251285032960000,848727392350555970963/285164295970525355704320,-80760118089596452847/27696609942747217920000,171513571272383652887/111102972456048839884800,-28027622143055457319/39566585632496025600000,162060816923228717491/611066348508268619366400,-947339582738998187/11869975689748807680000,37634785028826622177/1901095306470169038028800,-26865113929151207/6516849398293463040000,65278416844195519/89862698310039502848000,-88599493998359/814606174786682880000,498845552834963/35945079324015801139200,-150734896153/99747694871838720000,5882369438747/41935925878018434662400,-15014429221/1357676957977804800000,105852557047/143780317296063204556800,-1516275541/36928813256996290560000,8123398681/4277464439557880335564800,-121913/1695710812821258240000,891503/407377565672179079577600,-2893/55393219885494435840000,23/24442653940330744774656,-1/83089829828241653760000,1/10265914654938912805355520,-1/2665189381570679286005760000,-954852034975905022915236493/16762313772517443564994560000,2903706065860021901880577/21312541350943984189440000,-89052389496079510839691/634936127746872862310400,516356737026069139658099/5328135337735996047360000,-134015051149719299547511/2770630375622717944627200,46556634615854319460741/2537207303683807641600000,-5997336935006606432941/1088461933280353478246400,377238159265045305529/280428175670315581440000,-96844432602981084143/356455369963156694630400,3030627555411593101/65983100157721313280000,-38650382735874907/5897239576596342374400,2182296643100579/2749295839905054720000,-110321928406631/1347940474650592542720,16945664403551/2356539291347189760000,-2114408787389/3931493051064228249600,1408189105609/41239437598575820800000,-345774141107/188711666451082955980800,10289614621/124634744742362480640000,-38792099/12531634100267227545600,72607249/761162191105142292480000,-17226149/7256412888535689854976000,495781/10656270675471992094720000,-5267/7619233532962474347724800,13/1776045112578665349120000,-1/20317956087899931593932800,1/6329824781230363304263680000,138696078675274083189398045197/95784650128671106085683200000,-862080261658003866725077139/312583939813845101445120000,1499428588150510406130887/592360235798831824896000,-786035769922134455664719/531605339819464458240000,73589357837779694346637/119038899060052328448000,-95206871221327364648531/483277581654058598400000,618352697177759106197339/12439564951775468322816000,-3807806387471639662573/373904234227087441920000,71654345932145705819/41569139354303987712000,-146032652685758071/598486169231032320000,2804695835400909677/96281462475042324480000,-16989392002809179/5760429378848686080000,9785038741393921/38512584990016929792000,-644556851776357/34562576273092116480000,1069105699201/916966309286117376000,-7725601013/124684618589798400000,429535363133/154050339960067719168000,-51166739/484488803663216640000,2185144877/654713944830287806464000,-88218013/1014882921473523056640000,10859933/5923602357988318248960000,-2951/96655516330811719680000,23/59519449530026164224000,-13/3721237378736251207680000,1/49758259807101873291264000,-1/18085213660658180869324800000,-691594854339579231775948780031/41905784431293608912486400000,249711890932088653829375029/9193645288642502983680000,-67951311906341630329648381/3174680638734364311552000,8239843644307312379439541/766137107386875248640000,-26788386812495931934985333/6926575939056794861568000,105367384016249546191387/99498325634659123200000,-624233221466807677513961/2721154833200883695616000,443422577505968261303/10997183359620218880000,-5215002172185781827013/891138424907891736576000,10410477063031935073/14662911146160291840000,-669233540142391121/9214436838431784960000,127047488707941311/20161502825970401280000,-7842218997295433/16849255933132406784000,506656510635259/17281288136546058240000,-15480908723701/9828732627660570624000,220073361119/3054773155450060800000,-1318718970913/471779166127707389952000,446995747/4887637048720097280000,-1253855143/501265364010689101824000,1686143/29849497690397736960000,-18774463/18141032221339224637440000,2089/139297655888522772480000,-3151/19048083832406185869312000,1/766137107386875248640000,-1/152384670659249486954496000,1/63298247812303633042636800000,387591749643005837683631693353/4063591217579986318786560000,-4387203142251566729476661929/31935820476337115627520000,14116044808607286778746359603/148998344644599498355507200,-332320176759113496324531623/7983955119084278906880000,30369013639981575449161751/2322052124331420753592320,-1081004355722101700462687/345625762730921164800000,312164819290438790599103/527739119166231989452800,-65866740001534822634357/725814101734934446080000,10926986903269478883781/950547653235084519014400,-3534762607221366730861/2903256406939737784320000,444343653548511401/4084668105001795584000,-10978315799606980309/1330659186514046484480000,105415885887658597/197697936282086906265600,-33562227579495421/1140565017012039843840000,319867808349301/230647592329101390643200,-101115722046949/1814535254337336115200000,253702121/133376917714344345600,-17687228093/322584045215526420480000,565927121/427746443955788033556480,-2736743/103687728819276349440000,752399/1759130397220773298176000,-7967/1451628203469868892160000,3427/63856433419114070723788800,-1/2661318373028092968960000,1/595993378578397993422028800,-1/278512290374135985387601920000,-22895307649207193329351211959789/77106643353580240398974976000,35835941439487352954396036873/94597771259453122805760000,-7430556473422180207792000193/32127768063991766832906240,48435692013608732953678067/538600146922352148480000,-761997126476973281449606199/30476934131849897390899200,370040682669429890717069/69948071028876902400000,-963626030437474785552583/1088461933280353478246400,123620764785140754461413/1028236644124490465280000,-437091686834022633703/32405033633014244966400,14588383857020485957/11520858757697372160000,-2959727106833320133/29486197882981711872000,885168373176419/130918849519288320000,-28805140918295747/74136726105782589849600,1814220449763217/95047084751003320320000,-34673121289309/43246423561706510745600,68995944971/2400178907853619200000,-165410720441/188711666451082955980800,1475073791/65284866293618442240000,-278003/569619731830328524800,1281487/146890949160641495040000,-184003/1451282577707137970995200,13/8902481767311605760000,-43/3352462754503488712998912,1/12387803379214099415040000,-1/3084265734143209615958999040,1/1601445669651281915978711040000,3092221440395229689528367030139051/6168531468286419231917998080000,-3929689433093762879251271829503/6876846675904592231792640000,582693422649583387761131695001/1869251960086793706641817600,-8867183198336979594877390541/81867222332197526568960000,1193265732367365311162833937/44330086009963487114035200,-54157954903671874324178687/10632106796389289164800000,5314823826820384014633479/6966156372994262260776960,-69407320660482362863811/747808468454174883840000,53253613929232681345483/5703285919410507114086400,-6592871988568859279/8378806369234452480000,105774179022124801459/1887116664510829559808000,-430426829257888583/126729446334671093760000,18954368076677489/107835237972047403417600,-5919090600190489/760376678008026562560000,37120844341673/125807777634055303987200,-183476927807/19201431262828953600000,159061734959/603877332643465459138560,-291680077/47479902758995230720000,1541865427/12832393318673641006694400,-3950291/2029765842947046113280000,2977531/116102606216571037679616000,-3989/14884949514945004830720000,521/243815473054799179127193600,-1/81867222332197526568960000,1/22431023521041524479701811200,-1/12811565357210255327829688320000,-8286180303134168602756298196561623/19276660838395060099743744000000,413245440934846518027328064639/937751819441535304335360000,-3475168524043357025384506616003/16063884031995883416453120000,174606946640383230464732478623/2578817503464222086922240000,-173855749218060015004196741/11457494034530036613120000,289419389178738491058071387/111637121362087536230400000,-1736637180148472928838781/4947554242183424901120000,476854664049665155397303/12338839729493885583360000,-62788770757225195300283/17822768498157834731520000,781875063801389584307/2903256406939737784320000,-917303108799069371/52653924791038771200000,116085132278322253/120969016955822407680000,-167502685510970813/3706836305289129492480000,2078676315724427/1140565017012039843840000,-136143416182561/2162321178085325537280000,3374685929063/1814535254337336115200000,-5734200859/122540043150053867520000,5466443747/5483928768663949148160000,-178627973/10025307280213782036480000,8838143/33491136408626260869120000,-1154273/362820644426784492748800000,1297/42625082701887968378880000,-1/4501158370708228669440000,1/859605834488074028974080000,-1/257022144511934134663249920000,1/160144566965128191597871104000000,10301051460877537453973547267843/70513619893534742020096000000,-381520424476945831628649898809/2820544795741389680803840000,42391158275216203514294433201/705136198935347420200960000,-523347633027360537213511521/30658095605884670443520000,19383245667680019896796723/5574199201069940080640000,-2153693963075557766310747/3981570857907100057600000,26588814358957503287787/398157085790710005760000,-984770902183611232881/146689452659735265280000,328256967394537077627/586757810638941061120000,-1350851717672992089/34515165331702415360000,50031545098999707/21571978332314009600000,-5559060566555523/47458352331090821120000,68630377364883/13559529237454520320000,-2541865828329/13559529237454520320000,282429536481/47458352331090821120000,-3486784401/21571978332314009600000,129140163/34515165331702415360000,-43046721/586757810638941061120000,177147/146689452659735265280000,-6561/398157085790710005760000,729/3981570857907100057600000,-9/5574199201069940080640000,1/91974286817654011330560000,-1/19038677371254380345425920000,1/6168531468286419231917998080000,-1/4163758741093332981544648704000000,0,36931197361476329/5423187138969600000,0,-599919838410751/1704430243676160000,0,2223171413863/247917126352896000,0,-2605909599311/17354198844702720000,0,2107228463/1133335434756096000,0,-1800859889/99166850541158400000,0,661365343/4537875080763408384000,0,-17255179/17453365695243878400000,0,1679/290133871297560576000,0,-2111/71082798467902341120000,0,1/7385225814846996480000,0,-1/1787224647192973148160000,0,1/400338320971225985187840000,-1/10794307321001945082101760000,1/86168417874739200000,3124947469047997/458885065605120000,1/1060534373842944000,-161516879572127/458885065605120000,23/2121068747685888000,2992730749423/333734593167360000,23/550926947450880000,-100227292321/667469186334720000,437/6170381811449856000,361028639/194172854206464000,7429/123407636228997120000,-5333328683/293686441987276800000,7429/271496799703793664000,25434557/174533656952438784000,7429/1085987198815174656000,-4658483/4698983071796428800000,7429/7898088718655815680000,3013/546790757445402624000,437/6318470974924652544000,-11/248541253384273920000,23/9026387107035217920000,-1/4374326059563220992000,23/556025445793369423872000,-1/240587933275977154560000,1/4448203566346955390976000,-1/153976277296625378918400000,1/12454969985771475094732800000,-6058439/9574268652748800000,15624737354677169/2294425328025600000,-4543829/353511457947648000,-161516867775647/458885065605120000,-26127011/707022915895296000,23941954523/2669876745338880,-2177249/61214105272320000,-100210334881/667469186334720000,-31025689/2056793937149952000,3987424597/2135901396271104000,-131857321/41135878742999040000,-4991000363/293686441987276800000,-3662497/10055437026066432000,42550973/174533656952438784000,-8238761/361995732938391552000,16737037/4698983071796428800000,-2057833/2632696239551938560000,65941/546790757445402624000,-10051/702052330547183616000,4019/2733953787227013120000,-391/3008795702345072640000,101/10935815148908052480000,-23/46335453816114118656000,37/1924703466207817236480000,-1/1976979362820869062656000,1/123181021837300303134720000,-1/16606626647695300126310400000,11014339948907/651050268386918400000,193176491222149093/28367440419225600000,333752272171/2185343558221824000,-285441601904281/810498297692160000,852832744213/4370687116443648000,5201523994181/589453307412480000,347368125701/4162559158517760000,-1567038854441/8252346303774720000,2198826051157/139861987726196736000,-2549181917/754500233487974400,244020992717/164543514971996160000,-11512230797/30512877089587200000,273133303/3656522554933248000,-1679182663/126933568692682752000,271469207/131634811977596928000,-133985597/488206033433395200000,327226037/10530784958207754240000,-2899633/965760298864607232000,11740879/47739558477208485888000,-567641/33801610460261253120000,191383/204598107759464939520000,-229/5518630279226327040000,1633/1145749403453003661312000,-31/849869063000854364160000,1/1527665871270671548416000,-1/135979050080136698265600000,1/25664786637347282013388800000,-12868399447134799/703134289857871872000,27837905868916147/4052491488460800000,-73063343126789/786723680959856640,-1470325631997487/5673488083845120000,-104894252757691/1573447361919713280,37628654518471/825234630377472000,-359753586496741/22477819455995904000,6549914299057/1178906614824960000,-85095399035771/50350315581430824960,11172182883017/26407508172079104000,-26400442342543/296178326949593088000,3438603212581/213590139627110400000,-29614684609/11847133077983723520,6044382527/18133366956097536000,-9042491837/236942661559674470400,12808932181/3417442234033766400000,-1192729883/3791082584954791526400,151537961/6760322092052250624000,-346140271/257793615776925823795200,322657/4828801494323036160000,-200537/73655318793407378227200,24107/270412883682090024960000,-943/412469785243081318072320,263/5949083441005980549120000,-1/1649879140972325272289280,1/190370670112191377571840000,-1/46196615947225107624099840000,784681878239050661/247399101987028992000,-17452429036101121/12249576544665600000,8532437383144813/830430552124293120,-20954678605427537/2449915308933120000,459416076798491/97697712014622720,-473335580590657/230580264370176000,5682003046714399/7908862401183744000,-8007656328560261/39198644942929920000,134678470127353/2797239754523934720,-63010482111277/6601877043019776000,26414507217949/16454351497199616000,-1118277705751/4854321355161600000,2070219443/73130451098664960,-8609815919/2884853833924608000,3553086391/13163481197759692800,-1623172351/77669141682585600000,290616569/210615699164155084800,-130572541/1690080523013062656000,17381951/4773955847720848588800,-22963061/160557649686240952320000,21137/4573369467564510412800,-9119/75556541028819271680000,1081/435384773312141391298560,-199/5137844789959710474240000,1/2322052124331420753592320,-1/328822066557421470351360000,1/97526189221919671650877440000,-142395107159144365381/883568221382246400000,47784134331109258741/134745341991321600000,-152786913065183819/423689057206272000,918978184622152979/3849866914037760000,-5074231308770543/44598848126976000,115884910339922813/2799903210209280000,-67519432998579763/5649187429416960000,110246218217226619/39198644942929920000,-783405621063647/1427163140063232000,12121540563011/134732184551424000,-20974617849247/1679015458897920000,11277745543717/7628219272396800000,-39096210451/261180182495232000,31708477799/2441030167166976000,-1297791997/1343212367118336000,7507201117/122051508358348800000,-359055967/107456989369466880000,1063543/6898287849032908800,-2923829/487138351808249856000,31362019/160557649686240952320000,-1456889/277668860530702417920000,20969/183494456784275374080000,-23/11691320443397996544000,13/504609756156757278720000,-1/4146521650591822774272000,13/9042606830329090434662400000,-1/243815473054799179127193600000,13057280061494348985457/3976056996220108800000,-1628662813762879212127/269490683982643200000,3401367746943570317/635533585809408000,-23296607514503474357/7699733828075520000,1559519237913324403/1271067171618816000,-85112059307695799/223992256816742400,139652277251183791/1495373143080960000,-1464915637402861477/78397289885859840000,6632256471505793/2140744710094848000,-116149094953721/269464369102848000,127872050840441/2518523188346880000,-77724634683811/15256438544793600000,1541473595461/3525932463685632000,-2040726027833/63466784346341376000,4086176251/2014818550677504000,-26751581011/244103016716697600000,815732513/161185484054200320000,-13717913/68982878490329088000,14481881/2192122583137124352000,-59042677/321115299372481904640000,1763111/416503290796053626880000,-29063/366988913568550748160000,23/19600154860990758912000,-107/8073756098508116459520000,1/9329673713831601242112000,-1/1808521366065818086932480000,1/731446419164397537381580800000,-32994491407645398575947/1030829591612620800000,8946464848936209197627/174376324929945600000,-1501594872635973615961/38061400305696768000,675753938497300566943/34875264985989120000,-519443956533763786663/76122800611393536000,46516370096891463709/25363829080719360000,-2576380054684108901/6590718667653120000,3439149283401408089/50727658161438720000,-113510635719999383/11655165643849728000,10026877560962797/8543605585084416000,-1641613779771103/13711959580999680000,12223115685317113/1174745767949107200000,-7780018883501/10055437026066432000,6890348086249/139626925561951027200,-326036876303/120665244312797184000,2385419413513/18795932287185715200000,-4476812023/877565413183979520000,382210573/2187163029781610496000,-20166101/3978296539767373824000,25635689/207780487829252997120000,-805943/323947003952486154240000,67861/1662243902634023976960000,-10603/19955135443473147101184000,193/36569365857948527493120000,-1/26606847257964196134912000,1/5851098537271764398899200000,-1/2681970203602790970399129600000,312597089409695812780787/1896726448567222272000,-418030997677525318434857/1794240606516019200000,11063248901007710256281/70032976562482053120,-24533601478964292796729/358848121303203840000,129138106522458177433/6089824048911482880,-11387023236335151661/2269395233538048000,145980143769184463/155075733356544000,-3260511686000789329/22693952335380480000,16935552593879897/932413251507978240,-12719408516119537/6601877043019776000,949305318429821/5484783832399872000,-7786093573730251/587372883974553600000,699368720051/804434962085314560,-17089318466819/349067313904877568000,114357514429/48266097725118873600,-925511816851/9397966143592857600000,246231001/70205233054718361600,-1981386731/18590885753143689216000,4369279/1591318615906949529600,-502139/8450402615065313280000,27641/25915760316198892339200,-11597/743635430125747568640000,17/93906519733991280476160,-151/94069881910907067432960000,1/97913197909308241776476160,-1/24081889769192209262837760000,1/12337062936572838463835996160000,-24059878585938213054918751/51211614111315001344000,1834764640375183540885247/3099142865800396800000,-20493705444630055244861/57299708096576225280,134301653128525490980307/974016329251553280000,-189796094663443309373/4982583312745758720,49449508358518874063/6159787062460416000,-95495114009944331483/71179761610653696000,78675277965985002749/431185094372229120000,-172580026655080927/8391719263571804160,20190929474669299/10374378210459648000,-7706252134131611/49363054491598848000,81511771769737/7628219272396800000,-1237913141693/1974522179663953920,11035681533181/349067313904877568000,-54162033649/39490443593279078400,68676883307/1342566591941836800000,-1033920991/631847097492465254400,118730467/2655840821877669888000,-44529467/42965602629487637299200,35677949/1766134146548650475520000,-76231/233241842845790031052800,113/26213493826325053440000,-59/1306154319936424173895680,739/2042660292922553464258560000,-1/480664789736604095993610240,1/130730258747043421712547840000,-1/74022377619437030783015976960000,45790627307057096561604049/61849775496757248000000,-2258795707598470827595723/2694906839826432000000,2172388933720190675996551/4774975674714685440000,-186888082682540113163921/1185759009523630080000,955965208029318705343/24424428003655680000,-1881623155727072298047/253638290807193600000,441221581514007060607/395443120059187200000,-235730702171790905623/1724740377488916480000,9711306137209592501/699309938630983680000,-1722293130039942079/1452412949464350720000,70677960506619181/822717574859980800000,-1135418892696533/213590139627110400000,573320874271/2031401419407360000,-89990778631759/6981346278097551360000,333650011831/658174059887984640000,-644852302903/37591864574371430400000,26235424021/52653924791038771200000,-4599263839/371817715062873784320000,62243567/238697792386042429440000,-32672743/7064536586194601902080000,77893/1143342366891127603200000,-1237/1511130820576385433600000,851/108846193328035347824640000,-71/1243358439170249934766080000,1/3337949928726417333288960000,-1/994686751336199947812864000000,1/616853146828641923191799808000000,-854739904819067038285703737/1422544836425416704000000,1089862032931589239531039177/1772709719237826969600000,-15852145330773324630758707/52524732421861539840000,33554416381735205814109349/354541943847565393920000,-5119222397617663731449/240387791404400640000,1641843210886463935393/448432498147118284800,-197738417227238793089/395443120059187200000,1248480863270127739349/22421624907355914240000,-3600360503233029451/699309938630983680000,137480713645030043/343297606237028352000,-21764168940899027/822717574859980800000,45629889601311749/30543389966676787200000,-1618893003691/22345415613480960000,54905630080921/18151500323053633536000,-787900093987/7239914658767831040000,1647533066549/488694239466828595200000,-4723258091/52653924791038771200000,1973320969/966726059163471839232000,-9420049/238697792386042429440000,5362159/8348997783684529520640000,-168811/19436820237149169254400000,70417/734711804964238597816320000,-53/63016217189915201372160000,2099/371764173311904730495057920000,-1/36717449215990590666178560000,1/11896453545980951375841853440000,-1/8019090908772345001493397504000000,27368747340080916343/140163523506703125,-3909821048582988049/21563619001031250,558545864083284007/6900358080330000,-79792266297612001/3450179040165000,11398895185373143/2400124549680000,-1628413597910449/2181931408800000,1628413597910449/17455451270400000,-33232930569601/3491090254080000,4747561509943/5879730954240000,-678223072849/11759461908480000,96889010407/27669322137600000,-13841287201/76090635878400000,1977326743/243490034810880000,-1977326743/6330740905082880000,40353607/3895840556974080000,-5764801/19479202784870400000,823543/113333543475609600000,-117649/770668095634145280000,16807/6165344765073162240000,-2401/58570775268195041280000,2401/4685662021455603302400000,-49/9371324042911206604800000,7/164935303155237236244480000,-1/3793511972570456433623040000,1/849746681855782241131560960000,-1/297411338649523784396046336000000,1/216515454536853315040321732608000000,0,9423496265285369424412618417/1457231488335262586083737600000,0,-1975605877850573982879977/6114257993015087773777920000,0,1373066110099026471511/172453430572220424388608000,0,-657343425084339982421/5095214994179239811481600000,0,5673545205418065221/3668554795809052664266752000,0,-126153852136538731/8622671528611021219430400000,0,150735140829839/1324755898486602350985216000,0,-62910647621023/84071047403957456889446400000,0,666061241/156775845974745840353280000,0,-43115141/2038085997671695924592640000,0,285911/3057128996507543886888960000,0,-29/78387922987372920176640000,0,29/22418945974388655170519040000,0,-1/291446297667052517216747520000,-29/4371694465005787758251212800000,673106876091812101743758477/104087963452518756148838400000,-29/12454969985771475094732800000,-1552261761168308129405603/4804059851654711822254080000,-29/249099399715429501894656000,6374949796888337189587/800676641942451970375680000,-667/339680999611949320765440000,-46953101791738568029/363943928155659986534400000,-667/45290799948259909435392000,405253228958441377/262039628272075190304768000,-12673/226453999741299547176960000,-117142862697522047/8006766419424519703756800000,-215441/1868245497865721264209920000,118434753647657/1040879634525187561488384000,-215441/1619146098150291762315264000,-641945284961/857867830652627111116800000,-215441/2490993997154295018946560000,123698717/29115514252452798922752000,-12673/407617199534339184918528000,-3077509/145577571262263994613760000,-667/113226999870649773588480000,20851/218366356893395991920640000,-667/1245496998577147509473280000,-29/114382377420350281482240000,-29/1494596398292577011367936000,29/8006766419424519703756800000,-29/161914609815029176231526400000,1/312263890357556268446515200000,140726935404739/3179414156367845642364518400000,828439232112948476993764751/128108262710792315260108800000,13230737516669/7664596914320907750604800000,-1910476013773961585815181/5912689048190414550466560000,19111065301649/1992795197723436015157248000,1569218408643582987701/197089634939680485015552000,48839389099471/2717447996895594566123520000,-57788441024896221883/447930988499273829580800000,417430675699/27871261506621482729472000,10178975628440107/6581843096315860353024000,1041468445319/164693817993672397946880000,-144207933419092769/9854481746984024250777600000,21639398387381/14945963982925770113679360000,145052463826427/1281082627107923152601088000,14227077317/76645969143209077506048000,-5926931541329/7390861310238018188083200000,267151364261/19927951977234360151572480000,243149659/179172395399709531832320000,1745997229/3260937596274713479348224000,-2705149/25596056485672790261760000,71369/6334377615141246074880000,-310967/268758593099564297748480000,1129231/9963975988617180075786240000,-8381/985448174698402425077760000,5249/11956771186340616090943488000,-29/1970896349396804850155520000,29/99639759886171800757862400000,-1/384324788132376945780326400000,-1092336437741392318649/33030580402265951951231385600000,3520866833710107817079457223/544460116520867339855462400000,-10083081587413950167/21716357923909238626713600000,-8119503612523978768523113/25128928454809261839482880000,-5243167770723507307/5646253060216402042945536000,6669893850100401037573/837630948493642061316096000,-1607875262324465951/2566478663734728201338880000,-244885260990635603159/1903706701121913775718400000,-14841168557421457/78968574268760867733504000,2228544906128999939/1370668824807777918517248000,-146609971523493287/5132957327469456402677760000,-14297337053503661/2463620436746006062694400000,-651343406504111/276777110794921668771840000,210300286366763/320270656776980788150272000,-18017473819459/166066266476953001263104000,33325701196699/1847715327559504547020800000,-9340590332519/3321325329539060025262080000,279492858707/761482680448765510287360000,-123485876749/3079774396481673841606656000,2850674161/761482680448765510287360000,-58569937/197421435671902169333760000,3161087/163174860096164037918720000,-28413533/28231265301082010214727680000,24041/598307820352601472368640000,-13369/11292506120432804085891072000,29/1196615640705202944737280000,-29/94104217670273367382425600000,1/544460116520867339855462400000,86692715596773973847825227/445912835430590351341623705600000,640083359693712752684938453/98992748458339516337356800000,12370281002613552241469/8883964605235597620019200000,-1483849550972591266119151/4568896082692593061724160000,3280860714569864848337/2309830797361255381204992000,5352307871162677389971/761482680448765510287360000,1539029349099105854191/3149769269128984610734080000,-117099286026261752393/346128491113075231948800000,26543935551745205777/355358584209423904800768000,-5223051524245396423/249212513601414167003136000,133480011049218561359/23098307973612553812049920000,-576909873703209947/447930988499273829580800000,246469693749289189/1019042998835847962296320000,-461177498798411/11646205700981119569100800,383316533538193/67936199922389864153088000,-233137098916427/335948241374455372185600000,99830586912949/1358723998447797283061760000,-925494615847/138451396445230092779520000,21601698062639/41576954352502596861689856000,-4725044153/138451396445230092779520000,1658996417/888396460523559762001920000,-2482603/29668156381120734167040000,34746031/11549153986806276906024960000,-9193/108783240064109358612480000,24737/13858984784167532287229952000,-29/1087832400641093586124800000,29/115491539868062769060249600000,-1/890934736125055647036211200000,-3964080922984876427637926723/39869853520852784355251060736000,578349907206511949000951617/85493737304929582291353600000,-5810528832933870421407389/13503626199958108382429184000,295693694089104897013553/3945864798689057644216320000,-930584839624371821116793/3510942811989108179431587840,2691195356911034996629/18789832374709798305792000,-1316584253609927928889883/23938246445380283041579008000,59706278241682799679269/3288220665574214703513600000,-2734788952680035315177/540145047998324335297167360,147558156852524922349/124606256800707083501568000,-2173568770354568400361/9239323189445021524819968000,816479868898157239/20360499477239719526400000,-480161386290013279/81523439906867836983705600,1975935191290223/2646864932041163538432000,-201842517916213/2470407269905085969203200,117844109707999/15270374607929789644800000,-68203000050463/108697919875823782644940800,3025780485277/69225698222615046389760000,-43092895900777/16630781741001038744675942400,170453302349/1315288266229685881405440000,-7304265641/1350362619995810838242918400,366613621/1972932399344528822108160000,-90549919/17554714059945540897157939200,74153/657644133114842940702720000,-39353/21065656871934649076589527040,29/1315288266229685881405440000,-29/175547140599455408971579392000,1/1692775998637605729368801280000,13970390837056086431923514644267/1255162055286106174146792652800000,-547138041686295078587340413/26305765324593717628108800000,2411547402603522450380130167/75020145555322824346828800000,-388329381039671837339186773/15783459194756230576865280000,257390129996594759366972851/19505237844383934330175488000,-14431132788493033462995151/2630576532459371762810880000,16148412160390306087937231/8866017201992697422807040000,-6492038586333531693338929/13152882662296858814054400000,333814475411791213022291/3000805822212912973873152000,-2107032383377571100817/99685005440565666801254400,35081623719276921133183/10265914654938912805355520000,-38527448459410959299/81441997908958878105600000,2833806948450877837/50323111053622121594880000,-4705862018065003/814419979089588781056000,1403877434638691/2744896966561206632448000,-2383166825631059/61081498431719158579200000,1545268052061413/603877332643465459138560000,-39797664685493/276902792890460185559040000,42347959333301/6159548792963347683213312000,-208978199287/751593294988391932231680000,70625370371/7502014555532282434682880000,-2078439077/7891729597378115288432640000,583090733/97526189221919671650877440000,-40339/375796647494195966115840000,57217/39010475688767868660350976000,-377/26305765324593717628108800000,29/325087297406398905502924800000,-1/3761724441416901620819558400000,-1204925511628949903695917516715699/2824114624393738891830283468800000,224949173083799303597849731009/253192991249214532170547200000,-49350312055831778990937765149/56265109166492118260121600000,84806705374812348461476820573/151915794749528719302328320000,-3742262987716740148068836729/14628928383287950747631616000,23907199420590831078432973/266518938157067928600576000,-499240205538093900087132511/19948538704483569201315840000,65623714699839059162779939/11508772329509751462297600000,-2431166436062318618742569/2250604366659684730404864000,75165459314298155303099/436121898802474792255488000,-179960112412170157496981/7699435991204184604016640000,2125733249157312382699/783879229873729201766400000,-91830022679251813087/339680999611949320765440000,181975986185286191/7838792298737292017664000,-38922435188488987/22645399974129954717696000,64473522422209459/587909422405296901324800000,-2726004655127647/452907999482599094353920000,68622609221387/242289943779152662364160000,-157584030174101/13858984784167532287229952000,1780528228219/4603508931803900584919040000,-62127439529/5626510916649211826012160000,1803282611/6905263397705850877378560000,-367552351/73144641916439753738158080000,102167/1332594690785339643002880000,-78329/87773570299727704485789696000,377/50638598249842906434109440000,-29/731446419164397537381580800000,1/9874526658719366754651340800000,5053594498448118129559075735567169/706028656098434722957570867200000,-7766788026973036614339060746929/608514247876263497485516800000,89210333850764889486724236911/8143634221465964485017600000,-168930831072024973474971279101/28085272978904469114716160000,95483115082156359269019195089/40229553054041864555986944000,-670870700169745223752512619/936175765963482303823872000,9439577349715486563883920751/54858481437329815303618560000,-71739801276786662281142443/2127672195371550690508800000,3088785455922965572365139/562651091664921182601216000,-60656679419646631329863/80627577929869289324544000,168589980093406740410911/1924858997801046151004160000,-21483520759323077098571/2463620436746006062694400000,696711918505165424167/934122748932860632104960000,-2514285773090368801/45752950968140112592896000,217491330880581067/62274849928857375473664000,-353702691214071611/1847715327559504547020800000,11253995462559127/1245496998577147509473280000,-16402814218919/44793098849927382958080000,43939584741631/3464746196041883071807488000,-317256647803/851068878148620276203520000,682049521/74033038376963313500160000,-241224407/1276603317222930414305280000,635366191/201147765270209322779934720000,-28043/668696975688201645588480000,102689/241377318324251187335921664000,-29/9361757659634823038238720000,29/2011477652702093227799347200000,-1/31034226641689438371761356800000,-145783684642442278623288363591750137/2405727272631703500448019251200000,6986829631592385151439101949929/73662251058705581274562560000,-112833077903954295122437638007127/1581674735458056213312307200000,83354392108891369069230230587/2428425859078205976084480000,-256783437086607592176629289289/21643970064162874497957888000,386280032906488241135087909/123181021837300303134720000,-5354640896206225919146938617/8127182435159972637573120000,6322361244535153069589269/55991373562409228697600000,-4019618068932650739390167/250067151851076081156096000,77626514466343632060167/40313788964934644662272000,-167636347860490639891051/855492887911576067112960000,21009667319211093134567/1231810218373003031347200000,-176558768848657117817/138388555397460834385920000,13173306160185530431/160135328388490394075136000,-126740446350842327/27677711079492166877184000,203309664185383247/923857663779752273510400000,-5047505833956331/553554221589843337543680000,7274310773399/22396549424963691479040000,-5081298781817/513295732746945640267776000,5743034749/22396549424963691479040000,-3495887447/625167879627690202890240000,680833/6718964827489107443712000,-7049929/4705210883513668369121280000,49909/2833163502257906972098560000,-130297/822470862438189230922399744000,29/28331635022579069720985600000,-29/6853923853651576924353331200000,1/118964535459809513758418534400000,2917095395776334281293302545780259681/10392741817768959121935443165184000,-19541921225152017466076518957258519/50090330719919795266702540800000,593301512806945262060959836747389/2277611619059600947169722368000,-257114283180962000705027838254171/2311861417842452089232424960000,1062678983537742103493166647627/31167316892394539277059358720,-26774918780137601177295693947/3350523793974568245264384000,261299528468907898101034763821/175547140599455408971579392000,-1721996521379928416342652011/7614826804487655102873600000,10276517584698729278964869/360096698665549556864778240,-16620032460332100079888789/5482675299231111674068992000,1685566478943285986523037/6159548792963347683213312000,-208338706152056878747169/9854481746984024250777600000,839785887847384959473/597838559317030804547174400,-103154295707848512133/1281082627107923152601088000,794819914841571841/199279519772343601515724800,-1261898655898274129/7390861310238018188083200000,5028303328398881/797118079089374406062899200,-610902028103797/3045930721795062041149440000,60558513200509/11087187827334025829783961600,-385449893531/3045930721795062041149440000,2224160597/900241746663873892161945600,-26185057/652699440384656151674880000,3604787/6775503672259682451534643200,-309053/55044319472439335457914880000,161153/3553074125732977477584766894080,-29/110088638944878670915829760000,29/29608951047774812313206390784000,-1/571029770207085666040408965120000,-478877742978329396873461619140584041587/649546363610559945120965197824000000,47515491576445761377485114067514203/51723711069482397286268928000000,-374403254979533177968293491593871/681103953068062484201472000000,9127537940740974747695391220141/43404512785579634086379520000,-194351561068565935300207292360057/3364653528156228671955271680000,4826283256802052410118622081669/397874700534479979125145600000,-403913587718086837336314465977/199485387044835692013158400000,9974269044858928570949468113/36170427321316361738649600000,-702440059949928571811144959/22506043666596847304048640000,20389931128470563218907869/6853344124038889592586240000,-18570762135469217623572787/76994359912041846040166400000,41259930500275322986153/2463620436746006062694400000,-3400071034522107711737/3396809996119493207654400000,7520264178383436479/145577571262263994613760000,-3651428738080723/1583594403785311518720000,164493081143409793/1847715327559504547020800000,-13447473085502777/4529079994825990943539200000,324734698697869/3807413402243827551436800000,-291071106457267/138589847841675322872299520000,637054579033/14468170928526544695459840000,-2305286821/2961321535078532540006400000,177567667/15501611709135583602278400000,-100753337/731446419164397537381580800000,1363/1033440780609038906818560000,-195257/20187921168937372031731630080000,29/568392429334971398750208000000,-29/168232676407811433597763584000000,1/3568936063794285412752556032000000,2311418625056845856544266582022189109/2122700534675032500395311104000000,-329508511056682314171350414634741169/268963297561308465888598425600000,204172862220046014182238417084418487/308426573414320961595899904000000,-2839326296908386263125781700697661/12413690656675775348704542720000,350144638702483475778631910814079/6168531468286419231917998080000,-234662220630908713932789710281/21778404660834693594218496000,198315672866790468022900420429/121907736527399589563596800000,-188585676811994892658450476523/940431110354225405204889600000,1002536636491973801753756399/48763094610959835825438720000,-63317035628485031754358343/35637389445002225881448448000,1677065982557560844737687/12832393318673641006694400000,-527853125485582249738843/64054131355396157630054400000,11471996858386994533/25627510258789043404800000,-24998135019627167633/1189576725171642927415296000,4608552534681695687/5397153660500972541050880000,-1442896867028649163/48040598516547118222540800000,7583029485999439/8303313323847650063155200000,-67691921731937/2828364241666843323924480000,4142382434429/7699435991204184604016640000,-3875748103483/376172444141690162081955840000,20295620159/121907736527399589563596800000,-1264010327/564258666212535243122933760000,33048487/1340985101801395485199564800000,-23519/108892023304173467971092480000,17893/12337062936572838463835996160000,-29/4137896885558591782901514240000,29/1336515151462057500248899584000000,-1/30930779219550473577188818944000000,-4903116806538785396376951264232717365689/5845917272495039506088686780416000000,2649945665674061321486533906627234369/3093077921955047357718881894400000,-538822104617696726972223366710486429/1281156535721025532782968832000000,18862095928160821449710019841390961/142757442551771416510102241280000,-9940224581925959854321522079711609/333100699287466638523571896320000,82125169071787083083116488761/15914988021379199165005824000,-14029717110556052254478364312377/19749053317438733509302681600000,37583893351077148168455425801/470215555177112702602444800000,-137860079813952361006981303/18414035727215602339676160000,215143598939211313511809/363646831071451284504576000,-27599988596230551054086777/692949239208376614361497600000,5667528504255372080357/2463620436746006062694400000,-38522939871187996409849/336284189615829827557785600000,20539946086700421097/4163518538100750245953536000,-4125518104791988829/22418945974388655170519040000,142818915728839481/24020299258273559111270400000,-74506123332202169/448378919487773103410380800000,3049525053541/761482680448765510287360000,-9392508231307/113391693688643445986426880000,274650362321/188086222070845081040977920000,-11003860253/506385982498429064341094400000,76002649/282129333106267621561466880000,-197803577/72413195497275356200776499200000,5771/261460517494086843425095680000,-273209/1998604195724799831141431377920000,29/47585814183923805503367413760000,-29/16655034964373331926178594816000000,1/417565519463931393292049055744000000,3053134545970524535745336759489912159909/11691834544990079012177373560832000000,-105280501585190501232597819292755591721/433030909073706630080643465216000000,3630362123627258663193028251474330749/33310069928746663852357189632000000,-125184900814733057351483732809459681/3997208391449599662282862755840000,4316720717749415770740818372739989/666201398574933277047143792640000,-148852438543083302439338564577241/144826390994550712401552998400000,5132842708382182842735812571629/39498106634877467018605363200000,-176994576151109753197786640401/13166035544959155672868454400000,6103261246589991489578849669/5266414217983662269147381760000,-210457284365172120330305161/2494617261150155811701391360000,7257147736730073114838109/1385898478416753228722995200000,-250246473680347348787521/896757838975546206820761600000,8629188747598184440949/672568379231659655115571200000,-297558232675799463481/582892595334105034433495040000,10260628712958602189/582892595334105034433495040000,-353814783205469041/672568379231659655115571200000,12200509765705829/896757838975546206820761600000,-420707233300201/1385898478416753228722995200000,14507145975869/2494617261150155811701391360000,-500246412961/5266414217983662269147381760000,17249876309/13166035544959155672868454400000,-594823321/39498106634877467018605363200000,20511149/144826390994550712401552998400000,-707281/666201398574933277047143792640000,24389/3997208391449599662282862755840000,-841/33310069928746663852357189632000000,29/433030909073706630080643465216000000,-1/11691834544990079012177373560832000000,0,240434830033190032973/39085994347981701120000,0,-1987436106655923059/6681366555210547200000,0,252890356421473/35633954961122918400,0,-757780902078157/6802845947123466240000,0,1207304615611/932961729891218227200,0,-1353413741983/114028655875593338880000,0,79634604521/889423515829628043264000,0,-10164312311/17788470316592560865280000,0,4596817/1459566795207594737664000,0,-72757/4776764057043037323264000,0,1459/22291565599534174175232000,0,-59/233530687233215158026240000,0,1/1120947298719432758525952000,0,-1/291446297667052517216747520000,29/244814890040324114462067916800000,-29/486403485219327836160000,54956532579014864687/8933941565252960256000,-29/5147126827717754880000,-2271355550463911881/7635847491669196800000,-29/380095519585311129600,1445087750979883/203622599777845248000,-667/1900477597926555648000,-866035316656463/7774681082426818560000,-667/921443683843178496000,1379776704413/1066241977018535116800,-12673/16585986309177212928000,-1546758480797/130318463857820958720000,-215441/486522265069198245888000,91011253591/1016484018091003478016000,-215441/1475784204043234679193600,-1659281707/2904240051688581365760000,-215441/7784356241107171934208000,5269799/1668076337380108271616000,-12673/4246012495149366509568000,-78863/5459158922334899798016000,-667/3774233329021659119616000,101/1019042998835847962296320,-667/124549699857714750947328000,17/38127459140116760494080000,-29/398559039544687203031449600,43/6405413135539615763005440000,-29/86354458568015560656814080000,1/111027161016020006558760960000,-29/279788445760370416528077619200000,12109421627/918762138747619246080000,359331174549707834183/58414233311269355520000,698620469/2243619386441072640000,-2970234188112582269/9985339027567411200000,2270516401/2153874610983429734400,53992279973197/7607877354337075200,4351822157/3589791018305716224000,-1132517405784187/10166890646250455040000,3263863783/5221514208444678144000,1803839182561/1394316431485776691200,15503299109/93987255752004206592000,-2034183920353/170416452737150484480000,143547071/6006447716903682048000,6425878003/78191078314692575232000,74529913/37840620616493196902400,-1612193953/1563821566293851504640000,242168357/2594785413702390644736000,-29045453/2181330595035526201344000,20162743/8020245824171025629184000,-2467387/7138900129207176658944000,793063/21387322197789401677824000,-114911/33314867269633491075072000,195431/705781632527050255368192000,-6269/349012895205684192215040000,667/752833741362186939059404800,-53/1675261896987284122632192000,29/37641687068109346952970240000,-1/87113618643338774376873984000,29/365877198302022852382870732800000,-186329859337933/229690534686904811520000,179665697846017449403/29207116655634677760000,-4777591670353/560904846610268160000,-1485055665632106517/4992669513783705600000,-6900650396579/538468652745857433600,946229975623939/133137853700898816000,-5877727399669/897447754576429056000,-548816063926091/5083445323125227520000,-115222891321/76786973653598208000,51581351621/27886328629715533824,-4133068314073/23496813938001051648000,3074391254071/85208226368575242240000,-16988574709/1501611929225920512000,94134788207/39095539157346287616000,-3910089401/9460155154123299225600,49706041471/781910783146925752320000,-5614278403/648696353425597661184000,1107969239/1090665297517763100672000,-205137851/2005061456042756407296000,31587709/3569450064603588329472000,-3489077/5346830549447350419456000,95987/2379633376402392219648000,-360847/176445408131762563842048000,2069/24929492514691728015360000,-29/11071084431796866750873600,37/598307820352601472368640000,-29/28231265301082010214727680000,1/93336019975005829689507840000,-29/548815797453034278574306099200000,7602576137930058539/4713249771775286732390400,310046704884880152131/50448656041550807040000,301954960720853/31707348353836646400,-2654144596905736973/8623701887444582400000,2696845281169477/334829598616514985984,104258328180751/45993076733037772800,19359593494216141/8370739965412874649600,-8948401445616979/8780496467216302080000,2656084173041989/8928789296440399626240,-97778203779083/1204182372646807142400,826773692923667/42294265088401892966400,-30972253737979/7746202397143203840000,932957841131/1326878904734177034240,-54584155733/507734274770731008000,22147897081/1548025388856539873280,-16794056197/10154685495414620160000,3519266087/21230062475746832547840,-1425239579/99151390683433009152000,11621339099/10827331862630884599398400,-422303179/6165413747951652569088000,135248257/36572320958219876869079040,-4800227/28771930823774378655744000,679673/109716962874659630607237120,-55973/301420227677636347822080000,1537/351094281198910817943158784,-113/1446817092852654469545984000,29/29257856766575901495263232000,-1/125390814713896720693985280000,29/947954559237059208446528716800000,-319292809680457482647/698259225448190627020800,68157592014203173967/9172482916645601280000,-267406951067682427/155013703063201382400,1874521025771222539/1567945797717196800000,-138620653263707663/148813154940673327104,3790304492730307/8362377587825049600,-211521430530153743/1240109624505611059200,49276544772274693/924262786022768640000,-55418351017493491/3968350798417955389440,7437652820957459/2408364745293614284800,-10952311599803023/18797451150400841318400,133154303475197/1408400435844218880000,-868656619921/65524884184403804160,1040814235033/646207258799112192000,-116811221089/688011283936239943680,200682742397/12924145175982243840000,-11607973753/9435583322554147799040,1517321497/18027525578806001664000,-7937854277/1604049164834205125836800,62522383/251649540732720513024000,-171718483/16254364870319945275146240,21665171/57543861647548757311488000,-540937/48763094610959835825438720,2077/7829096822795749294080000,-29/5779329731669313875607552,1/13845139644523009277952000,-29/39010475688767868660350976000,1/205184969531830997499248640000,-29/1895909118474118416893057433600000,620819836878620411500609/17456480636204765675520000,-244861116838912090849/3195842464170639360000,1923794918289730727/20723757094010880000,-8100445409695229263537/120731826424224153600000,128858169931166535817/3720328873516833177600,-44345085707407795133/3219515371312644096000,27122437144047955637/6200548122528055296000,-139765680316607765351/122926950541028229120000,24446248496536493381/99208769960448884736000,-760822323427299451/16858553217055299993600,662785866222480181/93987255752004206592000,-102647937128798951/108446833560004853760000,179615633946839/1638122104610095104000,-42083390255911/3827535302117818368000,3287714076187/3440056419681199718400,-5512481378627/76550706042356367360000,1107939888431/235889583063853694976000,-4319264911/16330817289036025036800,6041988151/471779166127707389952000,-45773054951/86315792471323135967232000,7573960421/406359121757998631878656000,-221778427/402807031532841301180416000,16443551/1219077365273995895635968000,-1135537/4219883187486908869509120000,5539/1300349189625595622011699200,-5213/101277196499685812868218880000,29/65017459481279781100584960000,-1/405108785998743251472875520000,29/4423787943106276306083800678400000,-10489221609091211349046781/9819270357865180692480000,4138917300461762955891701/1942273257599706071040000,-16272824459438684159219/7992894064196321280000,415247412288706668413557/332012522666616422400000,-4248362788921565159201/7673178301628468428800,332772355648981670953/1770733454221954252800,-1951058564687646360301/38365891508142342144000,3806832906744271012811/338049113987827630080000,-38658749723561511283/18601644367584165888000,15014630560023670867/46361021346902074982400,-758226044300878921/17622610453500788736000,1463319392227307411/298228792290013347840000,-14676056105424943/30407641566824890368000,5620421734398139/136834387050712006656000,-21492514067257/7095116365592474419200,529959702555611/2736687741014240133120000,-5215986562603/486522265069198245888000,1957844936611/3817328541312170852352000,-95307418561/4511388276096201916416000,176927477411/237368429296138623909888000,-1704044263/76192335329624743477248000,626041483/1107719336715313578246144000,-29843581/2514347065877616534749184000,2360557/11604678765588999391150080000,-22301/8045910610808372911197388800,1609/55702458074827197077520384000,-29/134098510180139548519956480000,1/965509273297004749343686656000,-29/12165416843542259841730451865600000,126106228701800878884657439/8364563638181450219520000,-9806079477034053028636459/375397352309186887680000,445342348170660113627539/20426284830723932160000,-748338837644352425953451/64170487574219980800000,88050415319525791568897/19609233437494974873600,-2267778084937911412051/1711213001979199488000,442880980255161316969/1420958944746012672000,-170303933692829360051/2840748857040568320000,19851883766092127077/2066849374176018432000,-505995778282126843/389588414679849369600,293054230526275007/1958067828166754304000,-37091412785640251/2506124304958095360000,1421554703871619/1126208946919440384000,-52023757126417/558507702247804108800,4697684482639/788346262843608268800,-129271853098867/390955391573462876160000,859737200237/54058029452133138432000,-21227738827/32078391103463620608000,3966404269/167088454670229700608000,-1456981451/1994692683160828772352000,162051217/8465815036624971497472000,-3938419/9308565854750534270976000,2174507/279371896208624059416576000,-37493/320417300850596621844480000,9599/6853923853651576924353331200,-691/53830106542900232469872640000,29/342696192682578846217666560000,-1/2799165540230812088433377280000,29/39972083914495996622828627558400000,-601323817857615070949106599/5353320728436128140492800,33024163269369696143734327/191932480879885025280000,-1658091450523391867549849/13072822291663316582400,13757820194007363744748613/229662797634050457600000,-255504983499009498624661/12549909399996783919104,6493333754041995992909/1224868254048269107200,-4999596692473730806867/4547068623187240550400,1895610146373446303813/10166890646250455040000,-34826763495554720309/1322783599472651796480,624935236950117943/199188061640825241600,-1996298629343925017/6265817050133613772800,4732357969931420447/170416452737150484480000,-1505079201067847/720773726028441845760,10629202494536083/78191078314692575232000,-19367327198941/2522708041099546460160,588624222927647/1563821566293851504640000,-553963075957/34597138849365208596480,183809420821/311618656433646600192000,-10027565683/534683054944735041945600,3655430213/7138900129207176658944000,-64583957/5418121623439981758382080,7805569/33314867269633491075072000,-686053/178798013573519398026608640,412613/8027296589730736420945920000,-2407/4386511266337009231586131968,173/38531023630707534820540416000,-29/1096627816584252307896532992000,1/10018066143983959053340508160000,-29/159888335657983986491314510233600000,68212256917844393084374121827/144539659667775459793305600,-969869781480813553699019677/1501589409236747550720000,267578486338446380706157/629173265374170316800,-782601416313860088849776353/4363593155046958694400000,558659558955355864761641/10268107690906459570176,-294226658673202076134729/23272496826917113036800,26113717209382660746781/11160986620550499532800,-68383407218904520227553/193170922278758645760000,531039128540007517219/11905052395253866168320,-125683613485634313581/26492012198229757132800,24257312335904674847/56392353451202523955200,-5707642030068579553/170416452737150484480000,3982805597378921/1769171872978902712320,-10250797505463917/78191078314692575232000,13681277746321/2064033851808719831040,-455375777072353/1563821566293851504640000,314466574217/28306749967662443397120,-47137297309/128313564413854482432000,8911513327/849202499029873301913600,-34946825953/135639102454936356519936000,263224387/48763094610959835825438720,-8642027/90426068303290904346624000,18763/13299025802989046134210560,-371479/21788376457840570285424640000,1769/10766891290099931750256869376,-127/104584206997634737370038272000,29/4486204704208304895940362240000,-1/45319823032308386193683251200000,29/799441678289919932456572551168000000,-576335692080244315947263216113/501873818290887013171200000,51087008161851801064470095951/36070789069708827033600000,-1216883114998234525623662819/1448409287996787916800000,393581828264423267345013107/1233189369904575283200000,-9328324542616141955903389/106959455113608953856000,3001818030887527813316471/164425249320610037760000,-23594661345828888385453/7750685153160069120000,74462924400401501675563/179372999258847313920000,-5849029825317395184619/124010962450561105920000,3896543865234983099593/860990396442467106816000,-43519200520108843289/117484069690005258240000,28861164023712070021/1107706942791478149120000,-3241950728879741/2047652630762618880000,211979967181165153/2541210045227508695040000,-213474608138639/55900916819819495424000,1545271383812701/10164840180910034780160000,-1550828946409/294861978829817118720000,11189816251513/70893244338654601543680000,-41052889723/10025307280213782036480000,80557804981/881654165957086317379584000,-884317039/507948902197498289848320000,577014673/20571930538998680738856960000,-52229/138531518781135897231360000,178907/43103092557901997738557440000,-1363/37385039201735874132836352000,1271/5172371106948239728626892800000,-29/24300275481128318186343628800000,1/268963297561308465888598425600000,-29/5196370908884479560967721582592000000,800761693075027480028300031503/501873818290887013171200000,-296165896729657979265440525563/165925629720660604354560000,1177216507109301228279277691/1225577089843435929600000,-9390886501104940690023134891/28363355507805231513600000,96621269318732825634305089/1176554006249698492416000,-2361457564690884367015079/151271229374961234739200,201645853176230346161041/85257536684760760320000,-368191847445003716615891/1255610994811931197440000,3759035340939857282069/124010962450561105920000,-65144841598011242461/24599725612641917337600,23203474245566521063/117484069690005258240000,-14031984039936378491/1107706942791478149120000,15822087326208161/22524178938388807680000,-17177823318834259/508242009045501739008000,66884684189831/47300775770616496128000,-523263920182691/10164840180910034780160000,5286170367229/3243481767127988305920000,-635002449691/14178648867730920308736000,10672315781/10025307280213782036480000,-19197948491/881654165957086317379584000,193291409/507948902197498289848320000,-23146723/4114386107799736147771392000,1163683/16762313772517443564994560000,-99413/141624446975963706855260160000,6989/1233706293657283846383599616000,-167/4758581418392380550336741376000,29/185055944048592576957539942400000,-1/2227016103807634097557594963968000,29/46767338179960316048709494243328000000,-190138262720900586713647307853137/162607117126247392267468800000,13851852711786209931635818445983/11614794080446242304819200000,-77496507663333150660729460469/132362325703091080396800000,73163479415668513654567562623/397086977109273241190400000,-5306125254433599701871315857/127067832674967437180928000,384353109347170846189050463/52944930281236432158720000,-27810071031592165893386417/27623441885862486343680000,105799235731579439779237/925187048808791408640000,-8539301920590505721281/787834349685917614080000,10474716037862428403743/12053865550194539495424000,-755231583085580125937/12688279526520567889920000,54414285102949501183/15507897199080694087680000,-3918012785237882897/21893501928113921064960000,281943265090233823/35576940633185121730560000,-1559832198673589/5108483783226581581824000,1457683208617663/142307762532740486922240000,-104738068891217/350296030849822737039360000,7522479948703/992505420741164421611520000,-540065950577/3248199558789265379819520000,38759202943/12343158323399208443314176000,-2780718737/54858481437329815303618560000,199436383/288007027545981530343997440000,-14299697/1810329887431883905019412480000,1025023/13879195803644443271815495680000,-4321/7837663512646273847613456384000,277/87658078759859641716729446400000,-29/2220671328583110923490479308800000,1/28868727271580442005376231014400000,-29/654742734519444424681932919406592000000,34210460186004638671875/97911673130976280576,-2280697345733642578125/6993690937926877184,4105255222320556640625/27974763751707508736,-91227893829345703125/2151904903977500672,152046489715576171875/17215239231820005376,-6081859588623046875/4303809807955001344,135152435302734375/748488662253043712,-9010162353515625/476310966888300544,1802032470703125/1088710781458972672,-66741943359375/544355390729486336,889892578125/114601134890418176,-533935546875/1260612483794599936,11865234375/593229404138635264,-791015625/963997781725282304,791015625/26991937888307904512,-3515625/3855991126901129216,234375/9491670466218164224,-46875/80679198962854395904,3125/264041014787523477504,-3125/15050337842888838217728,125/40134234247703568580608,-25/632114189401331205144576,5/11919867571567959868440576,-1/274156954146063076974133248,1/39478601397033083084275187712,-1/7402237761943703078301597696000,1/1924581818105362800358415400960000,-1/779455636332671934145158237388800000,1/654742734519444424681932919406592000000,0,4304550171371230626997634024159/734444670120972343386203750400000,0,-533478152308601601157887407/1942975317780350114778316800000,0,1138701311615377845134887/179351567795109241364152320000,0,-30327194661641078422259/313865243641441172387266560000,0,3550703437309544183/3260937596274713479348224000,0,-521466711285323693/53805470338532772409245696000,0,165489426831267347/2331570381336420137733980160000,0,-99725313172417/226680453741040846724136960000,0,422561822027/179351567795109241364152320000,0,-270874187/24457031972060351095111680000,0,1760459/38044271956538323925729280000,0,-7781/44837891948777310341038080000,0,527/896757838975546206820761600000,0,-31/17486777860023151033004851200000,0,1/244814890040324114462067916800000,31/3917038240645185831393086668800000,68872802741939690031962144383847/11751114721935557494179260006400000,899/279788445760370416528077619200000,-775968221539784147138745401/2826145916771418348768460800000,899/4782708474536246436377395200000,3643844197169209104431099/573925016944349572365287424000,899/239135423726812321818869760000,-19409404583450290192727/200873755930522350327850598400,20677/608708351304613182811668480000,94685424994921171321/86958335900659026115952640000,20677/130437503850988539173928960000,-41717336902827074029/4304437627082621792739655680000,392863/956541694907249287275479040000,240711893570931049/3391375100125702018522152960000,6678671/10880661779569960642758574080000,-4786815038954687/10880661779569960642758574080000,6678671/12435042033794240734581227520000,6760987973843/2869625084721747861826437120000,392863/1434812542360873930913218560000,-4334049023/391312511552965617521786880000,20677/260875007701977078347857920000,28146667/608708351304613182811668480000,20677/1673947966087686252732088320000,-11563/65218751925494269586964480000,899/956541694907249287275479040000,1147/2869625084721747861826437120000,899/31087605084485601836453068800000,-31/6217521016897120367290613760000,899/3917038240645185831393086668800000,-1/261135882709679055426205777920000,-7978281368667517/16647412522742039783420618342400000,691167441920292595055487142841/117927361436189183825883955200000,-25707795521258603/1189100894481574270244329881600000,-10364718387707525603875026673/37749234745446802229978726400000,-408060246368699/2903787288111292479229132800000,4424667953868692296785461/696908949146710195014991872000,-317380191616703/1016325550838952367730196480000,-117842813125248510040297/1219590661006742841276235776000,-811082711831239/2587010493044606026949591040000,114975184671061800703/105592265022228817426513920000,-12874328748067/79194198766671613069885440000,-4605116092241296157/475165192600029678419312640000,-190253967792841/4065302203355809470920785920000,27026447399572363/380664552054925736772894720000,-21139328270611/2720165444892490160689643520000,-339902090407213/777190127112140045911326720000,-335544681163/444108644064080026235043840000,8880860950469/3484544745733550975074959360000,-260977712311/6097953305033714206381178880000,-1338271829/475165192600029678419312640000,-1526107339/1108718782733402582978396160000,16320911/67195077741418338362327040000,-24212767/1016325550838952367730196480000,1952101/871136186433387743768739840000,-815393/4065302203355809470920785920000,9641/696908949146710195014991872000,-87203/132122321609063807804925542400000,31/1509969389817872089199149056000,-899/2378201788963148540488659763200000,1/317093571861753138731821301760000,202096902952182413880421/199768950272904477401047420108800000,4288782584032282284296534652773/731754396604045704765741465600000,18033246922204768988453/1097631594906068557148612198400000,-683388099168319892942545543/2488960532666822125053542400000,14720983457186240357/382917005025664942315929600000,5625735742633014314939/886088937249472593788928000,375088221009233802689/12195906610067428412762357760000,-6044485232310201286121/62543110820858607244935168000,345074934213268572007/31044125916535272323395092480000,22633997386362048319/20886382092308996853596160000,1971757892088226321/950330385200059356838625280000,-8369678545279591333/804125710553896378863452160000,10488290835443126533/48783626440269713651049431040000,672133172828771/45549604519392823203594240000,32259175644847561/2510921949131529379098132480000,-14014625212153/4658482280392447827640320000,184139917139263/409946440674535408832348160000,-35523643838149/536083807035930919242301440000,668264995967893/73175439660404570476574146560000,-25956299597/24367445774360496329195520000,1395153508807/13304625392800830995740753920000,-431951489/48734891548720992658391040000,7786399921/12195906610067428412762357760000,-104129/2735121464469035302256640000,88543409/48783626440269713651049431040000,-31/464141824273533263413248000,17081/9381466623128791086740275200000,-31/896025791760055965019275264000,899/2195263189812137114297224396800000,-1/439052637962427422859444879360000,-2838308177786800536323794921/237225628449074066913743811379200000,4701205287102343438673597421703/802115396277511637916293529600000,-129206053129817764623746243/1303437518950956411613976985600000,-1081528815062724036973269821/3940854176722468364668108800000,-53804871023122468385357/454713943467977119000166400000,655289899966221455829563/101855923336826874656037273600,-699245161220263936454459/14482639099455071240155299840000,-65923072105032757354931/891239329197235153240326144000,-328016413415670421870507/36864899525885635884031672320000,44681131363352258531/11023368326496415006064640000,-955169295229234672351/1128517332425070486245867520000,39995965318673044633/201031427638474094715863040000,-136131732926511867607/3048976652516857103190589440000,66189148567185737/7883585397587219400622080000,-212720459455834489/156932621820720586193633280000,821892455299501/4270275423693077175336960000,-614545651486777/25621652542158463052021760000,348864458359309/134020951758982729810575360000,-1120905888038257/4573464978775285654785884160000,6931048635209/347236102284637072691036160000,-22071264397807/15799242653950986807442145280000,6411242897/77163578285474905042452480000,-59931519451/14482639099455071240155299840000,2203511/12991826956227917685719040000,-324530909/57930556397820284960621199360000,52793/363771154774381695200133120000,-410843/144826390994550712401552998400000,31/788170835344493672933621760000,-899/2606875037901912823227953971200000,1/695166676773843419527454392320000,39816406233950381229360351301271/3795610055185185070619900982067200000,2008687655892950970596382027739/344710748813476075798737715200000,99612871639119654787354187333/1895909118474118416893057433600000,-298275367274140928355302807/911933197919248877774438400000,175467702477303337768563779/4629814697128494302547148800000,-72727810880750128108181/4951673472864699788820480000,196728762846584560317026849/21065656871934649076589527040000,-515742027069853252346611/147312285817724818717409280000,55672940457607454570234407/53621672037651834013136977920000,-7503964656436319003081/28059483012899965469982720000,1074048168962986084788251/18056277318801127779933880320000,-1543352413701039011/135625857742266213335040000,8360145250206304709767/4434875130933610331913584640000,-921511236439461907/3387987113012689329192960000,7817991123040804819/228265631739229943554375680000,-3719094618535889/988162907962034387681280000,13440158979389797/37267858243139582621122560000,-5330224378187/177217787449894518757785600,14473270006774807/6652312696400415497870376960000,-3428445975229/25253534711609968922984448000,1833779081772557/252787882463215788919074324480000,-3799798123/11553904770017632840581120000,263463294481/21065656871934649076589527040000,-8276101/21044612259674974102487040000,845429489/84262627487738596306358108160000,-85157/420892245193499482049740800000,653573/210656568719346490765895270400000,-31/911933197919248877774438400000,899/3791818236948236833786114867200000,-1/1263939412316078944595371622400000,-1748073177031817942037459390370133/948902513796296267654975245516800000,994103783438811315160112579527/92806740065166635791967846400000,-2921567976629829436300224671549/473977279618529604223264358400000,3505393219934788716159386027/736561429088624093587046400000,-24043933128430085687806362299/8102175719974865029457510400000,8848190879907212582275087/6547212703009991942995968000,-2567041122519343652282045237/5266414217983662269147381760000,14940477390793700364631357/103118600072407373102186496000,-483380411202232559698845901/13405418009412958503284244480000,6718850935932527606527487/883873714906348912304455680000,-43329383551281540109930061/31598485307901973614884290560000,1653626388396740153699/7753278200932885195653120000,-31876130364358090057201/1108718782733402582978396160000,3073937759381968553/912150376580339434782720000,-1510672486076280979/4389723687292883529891840000,24450966615800293/798131579507797005434880000,-154936251536083177/65218751925494269586964480000,827766691173487/5168852133955256797102080000,-15554698091283151/1663078174100103874467594240000,208156259670931/441936857453174456152227840000,-1284556647100211/63196970615803947229768581120000,1537885326263/2062372001448147462043729920000,-848481997651/36864899525885635884031672320000,1608373/2728005292920829976248320000,-259193387/21065656871934649076589527040000,60047/294624571635449637434818560000,-135749/52664142179836622691473817600000,31/1325810572359523368456683520000,-899/6635681914659414459125701017600000,1/2654272765863765783650280407040000,133035677352538065696945211509214021/1265203351728395023539966994022400000,-5119864034251459276164834317240381/22459231095770325861656218828800000,1743962719623979706412123891979253/6951666767738434195274543923200000,-10290085952534040681499201167167/59415955279815676882688409600000,1460029998055972244930699760899/16975987222804479109339545600000,-468706532830121181977469090053/14259829267155762451845218304000,775646551147314778069303719089/77240741863760379947494932480000,-62795596950900463521098130419/24954701217522584290729132032000,103595741434821487473315124807/196612797471390058048168919040000,-201890384363948426959648519/2160580191993297341188669440000,85310030745758347120986721/6018759106267042593311293440000,-10425669489752081737056191/5628879973877274652044165120000,3407884170565453042041607/16261208813423237883683143680000,-4547960611491336522619/220740391132442143217418240000,113532022749388210063/64382614080295625105080320000,-8465202991338801833/64382614080295625105080320000,1166454658450115077/136648813558178469610782720000,-1807713912595746623/3752586649251516434696110080000,574755271457079847/24391813220134856825524715520000,-9673062467048383/9722610863969838035349012480000,3038091197136007/84262627487738596306358108160000,-16833614470933/15124061343953081388320686080000,319735460503/11034391694822911421070704640000,-11187397273/17824786583944703064806522880000,3430665809/308962967455041519789979729920000,-2228993/14259829267155762451845218304000,1300853/772407418637603799474949324800000,-31/2376638211192627075307536384000,899/13903333535476868390549087846400000,-1/6488222316555871915589574328320000,-1159622754558498615880816869312820303/454682454527391961584675638476800000,242250008116407150436922512507429121/49377280129671525239964775219200000,-11344388553910326314881319074189829/2498255244655999788926789222400000,352941654168871198501646741680847/130627725210771230793557606400000,-49532112730696862696338102182299/42705217857367517759432294400000,83839940857601365357284397711/219235343011084583150026752000,-2795318727478026784408653393677/27758391607288886543630991360000,3989404982487314557769025121/183490450128842531549478912000,-12043835236954661070573048587/3072074960490469657002639360000,9505974380932754728740521/15886619058774245155799040000,-51391520706621555505169177/658301777247957783643422720000,362959165566765007835869/41388823337332901853265920000,-216628722365754239424887/254081387709738091932549120000,25825184010122201930041/358703135590218482728304640000,-69204419000685030329/13077718485060048849469440000,3222942824602138117/9511067989134580981432320000,-282488404494927599/14945963982925770113679360000,25302751373305057/27592548891555267902177280000,-14712346554228977/381122081564607137898823680000,100406831512397/71489785764484103201095680000,-57831592470287/1316603554495915567286845440000,130345335347/111206333411419716090593280000,-223210393277/8448206141348791556757258240000,1496305861/3014485966402413018312867840000,-847139387/111033566429155546174523965440000,20491/219235343011084583150026752000,-243629/277583916072888865436309913600000,31/5225109008430849231742304256000,-899/34975573425183997044975049113600000,1/18653639160098131757320026193920000,15735979236901038289347764003306473159/510520650697422553358232295833600000,-1080555608313449937095780492357023/20769664074734328930002534400000,98120601821710043017694763391078291/2317222255912811398424847974400000,-173800278083872925603911226889883/7857306779595262002620006400000,1084234047797212832417510884292099/130149235374834339838269849600000,-349433222031197109353840400221/145057971315604836971446272000,329301496721044186400128395914609/592179020955496246264127815680000,-23695827206304440097811693/225245297073920554303488000,1088860567680522332458154438609/65537599157130019349389639680000,-6364565513250895426302107/2866758326395352509317120000,508625735906573243576788487/2006253035422347531103764480000,-107164436454586119509609/4300137489593028763975680000,11491848823973272497163409/5420402937807745961227714560000,-4940601102883407758527/31534341590348877602488320000,2812502933497593349493/278991327681281042122014720000,-22535207705691381979/39855903954468720303144960000,1259134303344610499/45549604519392823203594240000,-37104930103141507/31534341590348877602488320000,353696027088626609/8130604406711618941841571840000,-5984232048593/4300137489593028763975680000,1076153548334609/28087542495912865435452702720000,-547990193/608100251053559623188480000,461555961287/25746913954586793315831644160000,-53957329/181322464144506046214307840000,416701783/102987655818347173263326576640000,-31837/725289856578024184857231360000,2163893/5921790209554962462641278156800000,-31/14143152203271471604716011520000,899/106592223771989324327543006822400000,-1/63955334263193594596525804093440000,-391229917950255248827260534741158773219/1914452440115334575093371109376000000,38743352541731422570483013523934490159/126227633414197884072090402816000000,-44399265552676659113436882701459511083/199860419572479983114143137792000000,447420428484500167643373930886549/4336825170555826430017536000000,-343940096463183836771170287641771/9960400666441403559051264000000,273428693602618084456541766651799/30824818904566027856432332800000,-4038315395440504265612050099418099/2220671328583110923490479308800000,716378704156868785332596277659/2345366655782197771685068800000,-10523964029492833399023005575709/245765996839237572560211148800000,29466933376483233461589953/5801772803419165792665600000,-3873101119275871565610028817/7523448882833803241639116800000,90316357834214298336293881/2010314276384740947158630400000,-68991809022229448643008129/20326511016779047354603929600000,1887551325225011507981/8469967782531723322982400000,-13336822099134551363303/1046217478804803907957555200000,27162778209531578221/42702754236930771753369600000,-4729654395599984639/170811016947723087013478400000,1407695638977204061/1340209517589827298105753600000,-1056127795968749759/30489766525168571031905894400000,180814498389779/182755843307703722468966400000,-2564113660645769/105328284359673245382947635200000,20801418779/40612409623934160548659200000,-880834898597/96550927329700474934368665600000,1940321/14297225836997229989068800000,-14701266989/8882685314332443693961917235200000,354857/22017727788975734183165952000000,-205871/1708208714294700710377291776000000,31/47705076876114090730192896000000,-899/399720839144959966228286275584000000,1/266480559429973310818857517056000000,8778975784493283708096137746170697655999/11192183496058879054392015716352000000,-573934874585834908895548238423337832067/542230007883597867231414426009600000,650130004589228897047658535305297349893/944794710706269011085040287744000000,-11760513888862588054304506906872811/40984883437913670992548331520000,4059678415037838462535782147900851/47085530423177544097333248000000,-2632310073311470821551561542295491/132412700337874937052848455680000,2953637159946003279170983904150693/807516846757494881269265203200000,-127765744605497499247217134066597/231722225591281139842484797440000,6200576745648875493187475058293/89369453396086390021894963200000,-846981214039602405226637183/114643030595562716063072256000,20238790961869291198251251089/30093795531335212966556467200000,-551246237518450718956739429/10453634237200652925224878080000,2036325848082024242718761/568573734735078247681228800000,-1127298960718003417467397/5329303728768960314820526080000,53869682124777103569893/4945755354349982110344806400000,-108720754967878905041/222054322032040013117521920000,15515452199200544099/807470261934690956790988800000,-4583182756244401349/6969089491467101950149918720000,217125249896508293/11087187827334025829783961600000,-9126910958014693/18056277318801127779933880320000,4738758356819623/421313137438692981531790540800000,-859341301681/4012506070844695062207528960000,121290563699/35109428119891081794315878400000,-1258507/27023000068954068786295603200,127962761/248466722079229194236696985600000,-430373/94580500241339240752034611200000,3242693/104977190078474334565004476416000000,-31/204924417189568354962741657600000,899/1889589421412538022170080575488000000,-1/1385698909035861216258059088691200000,-145416153810673376149391194907123462320717/81842841814930553085241614925824000000,126115789506708765364539336650665799509/58096072273242628631937259929600000,-7468360318359599667722682497304907390403/5845917272495039506088686780416000000,12862775149099082927653590249269263/26674046039138029674902323200000,-1872326577776862655543137973880579099/14275744255177141651010224128000000,4569164080642378342113651243577/166906765131775130738884608000,-22787115423785014220190856501254503/4996510489311999577853578444800000,21642835552356403197450418121749/34758333838692170976372719616000,-39257268533652799351046769169793/552973492888284538260475084800000,185606711275592212337352411941/27084415978201691669900820480000,-736766457512964534574602833/1302135383567389022591385600000,315688238860119012903703361/7840225677900489693918658560000,-113586758018418444805049093/45734649787752856547858841600000,48439088216891080295767/363361617870610930555944960000,-191036197095883580600303/30601861255040514307758489600000,893138073195991265177/3497355572004630206600970240000,-45600854948972938799/4996222245720900295144243200000,1487924773913266133/5226817118600326462612439040000,-530297455812962003/68601974681629284821788262400000,2465425176756593/13542207989100845834950410240000,-876527705097293/236988639809264802111632179200000,239162849437/3717468859753173366456975360000,-15850598933/16710737422448159123256115200000,26392253/2257034664850140972491735040000,-2364466193/19986041957247998311414313779200000,19003/19861905050681240557927268352000,-3863003/649546363610559945120965197824000000,31/1161921445464852572638745198592000,-899/11691834544990079012177373560832000000,1/9353467635992063209741898848665600000,3050984314557327974286706773800935491540403/1309485469038888849363865838813184000000,-20578277115947774182960992648359330363191/7936275569932659693114338417049600000,1428888568030223492051080191720146670197/1027853586372754198872736137216000000,-110429123061959391291912374738137430207/230949818172643536043009848115200000,14579663303399821116577422674679548099/122991027429218451147165007872000000,-96205153654740253490639646616655801/4263688950879572973101720272896000,274184072667769839575087012532662327/79944167828991993245657255116800000,-138681758550449605942804479691801/324411115827793595779478716416000,56275482082697616820039548538241/1263939412316078944595371622400000,-110347016786001589385567912501/28087542495912865435452702720000,562539511648848609430618509527/1895909118474118416893057433600000,-128572760673286891298976599/6652312696400415497870376960000,799046229765664837953198887/731754396604045704765741465600000,-2004078564560142302525213/37305126101382722203743682560000,954958427187183971369/413888233373329018532659200000,-942499303742761332991/10880661779569960642758574080000,122367400180734795299/43044376270826217927396556800000,-3974227327834906717/48783626440269713651049431040000,2232155837607842327/1097631594906068557148612198400000,-5567805365245757/126393941231607894459537162240000,446088703918241/541688319564033833398016409600000,-235707043837/17873890679217278004378992640000,4356830687927/24330833687084519683460903731200000,-10839900541/5329611188599466216377150341120000,6065025287/319776671315967972982629020467200000,-602981/4263688950879572973101720272896000,92597/114205954041417133208081793024000000,-31/9237992726905741441720393924608000,899/100729651464529911489528141447168000000,-1/87299031269259256624257722587545600000,-15459095748725911797898226148801349289288317/9493769650531944157888027331395584000000,14478692238399709743411402169627582628101/8729903126925925662425772258754560000,-827874536328937230970519356427949490929/1016681264781746001058902048768000000,29638655355033704776239729601262437223/115474909086321768021504924057600000,-3332444047946916436612377207033442231/57102977020708566604040896512000000,9879755346336960877902106865212403/969020216108993857523118243840000,-28451257651545652157206661327661067/19986041957247998311414313779200000,132294496554681476752758748725197/811027789569483989448696791040000,-2659473414739540718878649405209/170145690119472165618607718400000,17833486414316000248500900929/14043771247956432717726351360000,-5983229872297119285079645081/67711039945504229174752051200000,7766829593761720922267053/1463508793208091409531482931200,-50605365766117380845324617/182938599151011426191435366400000,234340585411452751619489/18652563050691361101871841280000,-61009897295924757934867/122407445020162057231033958400000,777535470865839031/44961412312272564639498240000,-10487926564438272331/19984888982883601180576972800000,339353183186033017/24391813220134856825524715520000,-88201831460118967/274407898726517139287153049600000,407409864844181/63196970615803947229768581120000,-8140036597909/72919581479773785265117593600000,32566106143/19661279747139005804816891904000,-2587926283/124136906566757753487045427200000,585067309/2664805594299733108188575170560000,-6600179/3475833383869217097637271961600000,63643/4845101080544969287615591219200000,-181567/2598185454442239780483860791296000000,31/115474909086321768021504924057600000,-31/46767338179960316048709494243328000000,1/1265835953404259221051736977519411200000,17761887753093897979823770061456102763834271/37975078602127776631552109325582336000000,-572964121067545096123347421337293637543041/1309485469038888849363865838813184000000,18482713582824035358817658752815923791711/93534676359920632097418988486656000000,-596216567187872108348956733961803993281/10392741817768959121935443165184000000,19232792489931358333837313998767870751/1598883356579839864913145102336000000,-620412660965527688188300451573157121/319776671315967972982629020467200000,20013311644049280264138724244295391/79944167828991993245657255116800000,-645590698195138073036733040138561/24330833687084519683460903731200000,20825506393391550743120420649631/8847575886212552612167601356800000,-671790528819082282036142601601/3791818236948236833786114867200000,21670662219970396194714277471/1895909118474118416893057433600000,-699053619999045038539170241/1097631594906068557148612198400000,22550116774162743178682911/731754396604045704765741465600000,-727423121747185263828481/559576891520740833056155238400000,23465261991844685929951/489629780080648228924135833600000,-756943935220796320321/489629780080648228924135833600000,24417546297445042591/559576891520740833056155238400000,-787662783788549761/731754396604045704765741465600000,25408476896404831/1097631594906068557148612198400000,-819628286980801/1895909118474118416893057433600000,26439622160671/3791818236948236833786114867200000,-852891037441/8847575886212552612167601356800000,27512614111/24330833687084519683460903731200000,-887503681/79944167828991993245657255116800000,28629151/319776671315967972982629020467200000,-923521/1598883356579839864913145102336000000,29791/10392741817768959121935443165184000000,-961/93534676359920632097418988486656000000,31/1309485469038888849363865838813184000000,-1/37975078602127776631552109325582336000000,0,136621304344489132541/24428746467488563200000,0,-4137705674137656773/16285830978325708800000,0,95199875933963687/16703416388026368000000,0,-8034929073077/95448093645864960000,0,18796670441491/20408537841370398720000,0,-510711734747/64141118930021253120000,0,3599587393/63530251130687717376000,0,-2656669063/7782455763509245378560000,0,63245323/35576940633185121730560000,0,-19069/2345732349440777256960000,0,307/9288152333139239239680000,0,-37/306509026993594894909440000,0,1/2502114506070162407424000000,0,-1/819692712188585204672102400000,0,1/244814890040324114462067916800000,-31/235022294438711149883585200128000000,31/116280833185245560832000000,11823952885086695834449/2114196967004464742400000,899/31008222182732149555200000,-1688183915048163964283/6644619039156889190400000,899/1968776011602041241600000,2589436625403811747/454332925754317209600000,899/363466340603453767680000,-2141790693719513/25442643842241763737600,20677/3392352512298901831680000,284038575558011/308395682936263802880000,20677/2643391568025118310400000,-6314254180693/793017470407535493120000,392863/69785537395863123394560000,17134034812091/302403995382073534709760000,392863/166025722954863901409280000,-106267155383/311298230540369815142400000,392863/664102891819455605637120000,8600185339/4838463926113176555356160000,392863/4466274393335239897251840000,-18215719/2233137196667619948625920000,20677/2706832965657721149849600000,32281/1033518041432948075397120000,20677/55580303561505207610245120000,-7729/41685227671128905707683840000,899/95280520391151784474705920000,-349/476402601955758922373529600000,899/8257645100566487987807846400000,-23/2477293530169946396342353920000,899/2080926565342754972927577292800000,-1/92485625126344665463447879680000,31/266358600363872636534729893478400000,-83214991267/348842499555736682496000000,18580497390856465953517/3322309519578444595200000,-603308684663/93024666548196448665600000,-42559258360023844951/167511404348493004800000,-21546738449/843761147829446246400000,123306506689834711/21634901226396057600000,-37706790263/1090399021810361303040000,-1529849956845467/18173317030172688384000,-216813997489/10177057536896705495040000,1095592849585151/1189526205611303239680000,-595642339/87144776967861043200000,-194480936219/24434711973341429760000,-257465517091/209356612187589370183680000,352301391019/6171510109838235402240000,-64365495331/498077168864591704227840000,-40945447027/133413527374444206489600000,-2298641413/284615525065480973844480000,264222533/76801014700209151672320000,-4021738531/13398823180005719691755520000,736559/18765858795526218055680000,-52871089/8120498896973163449548800000,3933119/4872299338183898069729280000,-20677/261759671404263144161280000,13331/1985010841482328843223040000,-141143/285841561173455353424117760000,401/13611502913021683496386560000,-33263/24772935301699463963423539200000,1/22483000105744051328149094400,-899/891825670861180702683247411200000,1/71346053668894456214659792896000,-31/342461057610693389830367005900800000,55847574309465023/1657001872889749241856000000,13578055376483244675383/2427841571999632588800000,13842438687121909/33989782007994856243200000,-75531179820595587559/297286723101995827200000,219716875198237/308297342476143820800000,18019767099642793/3162024025396346880000,130675425534701/304670314917600952320000,-1121222457608821/13280500906664656896000,5676549116945741/48341023300259351101440000,108433079814427/124181307179201986560000,90083520409913/5381189977765419417600000,-3956569602077/303554306438049300480000,70029201317441/52339153046897342545920000,-418655615947/1661560414187217223680000,597852524207/9578407093549840465920000,-8375863721/733041359200242892800000,9465165551/5473375482028480266240000,-694235387/2953885180777275064320000,95144863991/3349705795001429922938880000,-695247463/233129707344421862768640000,10432228841/38572369760622526385356800000,-10770317/508646634206011336949760000,9449389/6655624586146632003747840000,-16613/207226406528374989127680000,5064067/1357747415573912928764559360000,-991/7104905366687142484377600000,36859/9051649437159419525097062400000,-89/997528713482874804806615040000,899/651718759475478205806988492800000,-1/74482143940054652092227256320000,31/500520007277167262059767162470400000,-203218625206685242433/1657001872889749241856000000,13579172269190832558391/2427841571999632588800000,-28327310016355409419/33989782007994856243200000,-175564630237222024987/693669020571323596800000,-252826287187681507/308297342476143820800000,77789764973928913/12481673784459264000000,-1436977665873538627/5179395353599216189440000,2301575338920887/66402504533323284480000,-121363072134574723/2843589605897608888320000,89824685351579/6439030742625288192000,-18381780545703623/5381189977765419417600000,19959617183683/26018940551832797184000,-8011411327607231/52339153046897342545920000,43984863773749/1661560414187217223680000,-38255226941777/9578407093549840465920000,905529638603/1710429838133900083200000,-337437329681/5473375482028480266240000,167203129133/26584966626995475578880000,-1877863077641/3349705795001429922938880000,10145455513/233129707344421862768640000,-112880767511/38572369760622526385356800000,200717239/1186842146480693119549440000,-134338469/16163659709213249151959040000,78541/229039712478730251141120000,-934061/79867495033759584044974080000,80387/248671687834049986953216000000,-63829/9051649437159419525097062400000,151/1293092776737059932156723200000,-899/651718759475478205806988492800000,1/96550927329700474934368665600000,-31/834200012128612103432945270784000000,374510123069211100827143/6628007491558996967424000000,169269248674063993591/31211921035807948800000,3034277322100653253109/12359920730179947724800000,-116295755591717739949/240777676561947033600000,121139568662331746789/784756871757456998400000,-2043229758531535277/27439051460050944000000,62804688438772370897/1883416492217896796160000,-29434416186970639/2560978136271421440000,57510803264149084951/17578553927367036764160000,-176178059360936933/221268510973850812416000,25120171137151939181/150673319377431743692800000,-635706222126671/21073191521319124992000,90304435853348791/19032419289780851834880000,-41761738235353/64082219830911959040000,272912627880547/3483057124927214714880000,-4900658827019/593702919021684326400000,10614013395187/13932228499708858859520000,-189253179403/3075946551883774033920000,5283071984551/1218074834545974517432320000,-796678387/2997076127476497776640000,2173486695581/154289479042490105541427200000,-2904967417/4531579104744464638279680000,7151822791/288007027545981530343997440000,-407789/503508789416051626475520000,10826657/493726332935968337732567040000,-4639/9590643607924792885248000000,27869/3291508886239788918217113600000,-457/4039579087657922763266457600000,899/829460239332426807390712627200000,-1/150810952605895783161947750400000,31/1592563659518259470190168244224000000,-44171884700658560515977721/6628007491558996967424000000,922395406289723480173/41501565333327052800000,-2726976474858827380214393/135959128031979424972800000,34306702651824967779431/2241084527999660851200000,-10763421651633536485199/1233189369904575283200000,2506436733734216999999/664025045333232844800000,-1420941040929256434311/1090399021810361303040000,192884617471554131/520803957124104192000,-17057403971346984277507/193364093201037404405760000,217105370930694932941/12169768103561794682880000,-66609907326647438101/21524759911061677670400000,5915263407711876941/12749280870398070620160000,-12656360161826607907/209356612187589370183680000,585482628900989/85208226368575242240000,-26164005871547839/38313628374199361863680000,328309826536129/5526004092432600268800000,-99059109022777/21893501928113921064960000,8625257721281/28629964059841281392640000,-234446842519507/13398823180005719691755520000,45764993651/51806601632093747281920000,-5953197591907/154289479042490105541427200000,72233618509/49847370152189111021076480000,-428778949/9236376976693285229690880000,4499339/3583797854078955694325760000,-8081111/285841561173455353424117760000,17251/33156225044539998260428800000,-275993/36206597748637678100388249600000,643/7519831840101671605465251840000,-899/1303437518950956411613976985600000,1/280740388697129073270702735360000,-31/3503640050940170834418370137292800000,925017027867286524066186649/3175920256372019380224000000,-17203936781527262016564653/27920178077995774771200000,2457008606429967027997291/3832181304822949478400000,-23759947060932576988432993/55840356155991549542400000,120428015570873976874331/590903239745942323200000,-286993161050504363706379/3818144010666088857600000,220293708767444028411011/9927174427731831029760000,-822168866595493315097/152725760426643554304000,4404437270887498382621/4028418608354945925120000,-21236650815959876653/112683037995942543360000,12489261100638170273/448432498147118284800000,-11330692612635100211/3187320217599517655040000,1718749759001468321/4361596087241445212160000,-31637050095804481/830780207093608611840000,2567042021641847/798200591129153372160000,-1422688436852009/5986504433468650291200000,7009520682431/456114623502373355520000,-80846937850703/93047383194484164526080000,703883302783/16420126446085440798720000,-214460325349/116564853672210931384320000,219859241321/3214364146718543865446400000,-9096320413/4153947512682425918423040000,11527877/192424520347776775618560000,-485646059/350316240236217919120343040000,69653621/2602349213183333113465405440000,-48409/114388976403662993998479360000,92597/17348994754555554089769369600000,-43/832751748218666596308929740800,899/2498255244655999788926789222400000,-1/621787972003271058577334206464000,31/8953746796847103243513612573081600000,-6187622394773511924065790157/1058640085457339793408000000,125186733353677613578678517/11496543914468848435200000,-212498682862220109354026231/21715694060663380377600000,6193581380138280525109477/1094908944235128422400000,-3256840853751136593220481/1378774226073865420800000,170415437648491407154597/224596706509769932800000,-645192423708997089650303/3309058142577277009920000,2587981570625071029569/62887077822735581184000,-30217798544853512011/4157294745464340480000,64968569615194435259/59655725997851934720000,-146303620248774225203/1046342495676609331200000,2905902844850355197/187489424564677509120000,-2168415124347374453/1453865362413815070720000,42791950856774569/342085967626780016640000,-2439189170688131/266066863709717790720000,3519616330001111/5986504433468650291200000,-35126793062381/1064267454838871162880000,8871976358561/5473375482028480266240000,-6468678531803/93047383194484164526080000,124625285101/47997292688557442334720000,-90109689053/1071454715572847955148800000,63771739/27149983743022391623680000,-1235043503/22000536826429144679055360000,23418053/20606837660953995242373120000,-980809/51026455160457512028733440000,62789/235506716125188517055692800000,-899/304368329027290422627532800000,277/11021714314658822598206423040000,-899/5829262237530666174162508185600000,1/1645909337655717507998825840640000,-31/26861240390541309730540837719244800000,5199535803388829051494955647441/84691206836587183472640000000,-270320218389371415605576519/2671787375884763136000000,8225290945189496013921187489/102191501461945319424000000,-5008081133049141062008183/121696319398477824000000,10407600027980344748172193/685105205502541824000000,-12379433299266849922936441/2870784970425630720000000,259128079516416573752342429/264724651406182160793600000,-427536233557074348527/2343497935041331200000,3055511263540940075862509/107424496222798558003200000,-573521485414011300307/152503359693756825600000,5093988921918691088027/11958199950589820928000000,-1814928308485945931/43572388483930521600000,411245457624219619469/116309228993105205657600000,-4347013678956769019/16615604141872172236800000,360153249604217873/21285349096777423257600000,-16386257307581033/17104298381339000832000000,577895527716119/12163056626729956147200000,-548420025298939/265849666269954755788800000,34279826376877/437870038562278421299200000,-317760307001/122699845970748348825600000,6374574640589/85716377245827836411904000000,-11631313/6309633952582100582400000,200851883/5131320542607380683161600000,-37124281/52679133870107957762457600000,736416749/69395979018222216359077478400000,-17167/130879835702131572080640000000,26071/20114776527020932277993472000000,-1387/140879055149774424187600896000000,899/16655034964373331926178594816000000,-1/5259484725591578503003766784000000,31/95933001394790391894788706140160000000,-4039190982166674471544136219899/11046679152598328279040000000,3915539966636077863799648597877/7259246300278901440512000000,-2364693827576305831160932063163/6159360497206340616192000000,52021039035634784125742076733/296295767358322507776000000,-3237671161354693705535412989/55867215394161819648000000,10427279975081088069034699073/709083887695130787840000000,-215374160131886388976633883/72197632201686043852800000,5801688397459476712849649/11679028738508036505600000,-106691225882187463025897/1541978414681319014400000,4886352271472050933717/597909997529491046400000,-29668033234243926735919/35874599851769462784000000,8553839785843684905473/118386179510839227187200000,-173887602466121921963/31720698816301419724800000,78338822173562002753/216002853844338239078400000,-1583547569585045723/75466237706756318822400000,33782665000206653/31765125565343858688000000,-2037461310824669/43123564403860753612800000,6355539671113793/3456045661509411825254400000,-127111714070843/2030124724243290862387200000,56363204170753/30306861954774842159923200000,-12341276078233/257149131737483509235712000000,23582786173/22041354148927157934489600000,-1402252109/68573101796662269129523200000,36263047/109342403915266097204428800000,-85204523/18926176095878786279748403200000,5332039/106218335231972780141445120000000,-38657/86329926051376919872536576000000,1697/552335343206258456735514624000000,-899/59049669419141813192815017984000000,1/20620519479700315718125879296000000,-31/415709672710758364877417726607360000000,737601939759962193129406054263931/571665646146963488440320000000,-23247806405222363487856268359/13526545901140810137600000,15304737249730577329867345386559/13858561118714266386432000000,-7398747233837779130492610469/16231855081368972165120000,17066241494717305691446669687/125701234636864094208000000,-41069668637154162676087763/1321274324897759232000000,924143769904557820689428659/162444672453793598668800000,-2213502958330543849105649/2589697676799608094720000,7081393318340636334873109/65919577227626387865600000,-77645259239268661031423/6780299371984428466176000,84447486584044026912107/80717849666481291264000000,-2932050295559362239919/35515853853251768156160000,403947432037739600809/71371572336678194380800000,-21938041210017909187/64800856153301471723520000,3008873650966820059/169799034840201717350400000,-162703820929165111/200120291061666309734400000,3174691604992987/97028019908686695628800000,-1196929920405259/1036813698452823547576320000,162865229129359/4567780629547404440371200000,-8740557936703/9092058586432452647976960000,13038182077499/578585546409337895780352000000,-63407944531/138860531138241094987284480000,174953491/22041354148927157934489600000,-3976573/33943685389347823219113984000,61663309/42583896215727269129433907200000,-142661/9698195825527949491175424000000,441409/3690604338696363324550938624000000,-1019/1361626693904124108561029529600000,899/265723512386138159367667580928000000,-1/101668126478174600105890204876800000,31/2244832232638095170338055723679744000000,-9701745963821787612933539714149/3550718299049462661120000000,4586590016286975422082683378861/1385856111871426638643200000,-22673720274866236899054272118967/11726474792758225403904000000,9481024254103835477161659799079/13066643340502022592921600000,-146303412193841850859767982537/744538082079887327232000000,12183196379939962395599000479/297815232831954930892800000,-91489203325206610873345987/13435273661591951769600000,77616174816440589883722979/83388265192947380649984000,-4541143176042094493177993/42653844088464133324800000,2452241276441017066154531/237310478019454996316160000,-485914541789904353751571/565024947665369038848000000,1397928441850746884101/22600997906614761553920000,-433724420169080371483/112155327957637162598400000,95750134649831242667/453605993073110302064640000,-1449485486360713267/143676106403247606988800000,592437302939987327/1400842037431664168140800000,-8942276157672037/574704425612990427955200000,3644852011636403/7257695889169764833034240000,-101907064179853/7177940989288778406297600000,22311660099143/63644410105027168535838720000,-4356727434181/578585546409337895780352000000,12361336849/88365792542517060446453760000,-26498051071/11880289886271738126689894400000,825458159/27324666738424997691386757120000,-71021/207175081102609447334707200000,199763/62456381116399994723169730560000,-74617/3122819055819999736158486528000000,241/1753775181748511851826606034124800,-899/1573900804133279867023877210112000000,1/654742734519444424681932919406592000,-31/15713825628466666192366390065758208000000,224909517145405763399838684387675871/66313214953047764659077120000000,-4518962570179395041448803607907/1202960815474789381570560000,94147779239971314970458137782267/46905899171032901615616000000,-86987843283476239415515582867/126247761743980894617600000,3158570829372603601215482747/18497840548568629248000000,-32305582220490564230320975231/992717442773183102976000000,2085991955236324264410424463/420445034586289314201600000,-24676634269114319454342377/39708697710927324119040000,189037290112140115763288671/2900461398015561066086400000,-34006393190060840018861/5859517975789012254720000,143158745420986642572553/322871398665925165056000000,-971006885394826532051/33148130263034983612416000,5286304312819145533471/3140349182813840552755200000,-3650601152436142409/43200570768867647815680000,2135871471741214267/574704425612990427955200000,-44654230839648757/311298230540369815142400000,1596648127301581/328402528921708815974400000,-699808093695679/4838463926113176555356160000,757805396948671/200982347700085795376332800000,-520650096041/6061372390954968431984640000,3941156499871/2314342185637351583121408000000,-1262001553/43201054131897229551599616000,3506441/8149744391199957555609600000,-98095903/18216444492283331794257838080000,105841471/1873691433491999841695091916800000,-3151/6465463883685299660783616000000,1829/543098966229565171505823744000000,-97/5412886363421332876008043315200000,31/449685944038079962006822060032000000,-1/5860351636130829727091374895923200000,31/151900314408511106526208437302329344000000,-150212684364605465640247392891629857/66313214953047764659077120000000,7169074961007406964790647011787/3111105557262386331648000000,-689967653094715910690605827602497/609776689223427721003008000000,2745524932927614689814037071551/7686260788530601525248000000,-450549991998891089786542683991/5530854324022020145152000000,11205136930699543148430072853/783724296926197186560000000,-14358232117457472024664642177/7147565587966918341427200000,138218805927315662466924121/595630465663909861785600000,-65146869869875111377741217/2900461398015561066086400000,4383422185312161731006287/2373104780194549963161600000,-42106677306429703740151/322871398665925165056000000,1165129115240951956031/146241751160448457113600000,-1330317927445723977697/3140349182813840552755200000,12757536185548369081/648008561533014717235200000,-5991947603409467137/7471157532968875563417600000,401865093361895407/14008420374316641681408000000,-3848732315957911/4269232875982214607667200000,1805457580004047/72576958891697648330342400000,-120950244868417/200982347700085795376332800000,68067227273/5348269756724972145868800000,-542290652257/2314342185637351583121408000000,36295875727/9720237179676876649109913600000,-7080679/138545654650399278445363200000,8551093/14381403546539472469150924800000,-10866337/1873691433491999841695091916800000,103801/2230585039871428382970347520000000,-48577/162386590902639986280241299456000000,191/128954057481508224399015149568000000,-31/5845917272495039506088686780416000000,1/81842841814930553085241614925824000000,-31/2278504716127666597893126559534940160000000,2475880078570760549798248448/3952575621190533915703125,-154742504910672534362390528/263505041412702261046875,2417851639229258349412352/9086380738369043484375,-302231454903657293676544/3894163173586732921875,2361183241434822606848/144228265688397515625,-147573952589676412928/55472409880152890625,2305843009213693952/6656689185618346875,-576460752303423488/15532274766442809375,2251799813685248/675316294193165625,-140737488355328/552531513430771875,2199023255552/131555122245421875,-274877906944/289421268939928125,2147483648/45698095095778125,-134217728/66008359582790625,2097152/27179912769384375,-1048576/407698691540765625,2048/27179912769384375,-128/66008359582790625,2/45698095095778125,-1/1157685075759712500,1/67356222589656000000,-1/4526338158024883200000,1/354060229249946419200000,-1/32573541090995070566400000,1/3573782793983459170713600000,-1/476504372531127889428480000000,1/79290327589179680800899072000000,-1/17126710759262811052994199552000000,1/5115177613433159567827600932864000000,-1/2373442412632986039472006832848896000000,1/2278504716127666597893126559534940160000000

